Exact Methods for Solving k-Delete Recoverable Robust 0-1 Problems Under Budgeted Uncertainty

We study the k-delete recoverable robust 0-1 problem in which a decision-maker solves a combinatorial optimization problem subject to objective uncertainty. The model follows a two-stage robust setup. The decision-maker first commits to an initial plan and may then revoke up to k components of this decision after the uncertainty is revealed. The underlying uncertainty is modeled using a budgeted uncertainty set so that the decision-maker only hedges against a limited number of deviations in the uncertain parameters. We present four reformulations of the k-delete recoverable robust problem, which can be tackled using (i) general-purpose mixed-integer linear programming solvers, (ii) branch-and-cut methods, or (iii) column-and-constraint generation algorithms. For each formulation, we identify suitable solution methods and prove their correctness. Overall, we present eight approaches to solve the k-delete recoverable robust problem, which we assess and compare in an extensive computational study on instances of the assignment problem and the single-source capacitated facility location problem.

==> csv-files/assign/compact-gap-0.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.09424083769633508,0.24583333333333335
0.127659346402204,0.25
1.0,0.25416666666666665
1.0,0.2583333333333333
1.0,0.26249999999999996
1.0,0.26666666666666666
1.0,0.2708333333333333
1.0,0.27499999999999997
1.0,0.2791666666666667
1.0,0.2833333333333333
1.0,0.2875
1.0,0.29166666666666663
1.0,0.29583333333333334
1.0,0.3
1.0,0.30416666666666664
1.0,0.3083333333333333
1.0,0.3125
1.0,0.31666666666666665
1.0,0.3208333333333333
1.0,0.32499999999999996
1.0,0.32916666666666666
1.0,0.3333333333333333
1.0,0.33749999999999997
1.0,0.3416666666666667
1.0,0.3458333333333333
1.0,0.35
1.0,0.35416666666666663
1.0,0.35833333333333334
1.0,0.3625
1.0,0.36666666666666664
1.0,0.3708333333333333
1.0,0.375
1.0,0.37916666666666665
1.0,0.3833333333333333
1.0,0.38749999999999996
1.0,0.39166666666666666
1.0,0.3958333333333333
1.0,0.39999999999999997
1.0,0.4041666666666667
1.0,0.4083333333333333
1.0,0.4125
1.0,0.41666666666666663
1.0,0.42083333333333334
1.0,0.425
1.0,0.42916666666666664
1.0,0.4333333333333333
1.0,0.4375
1.0,0.44166666666666665
1.0,0.4458333333333333
1.0,0.44999999999999996
1.0,0.45416666666666666
1.0,0.4583333333333333
1.0,0.46249999999999997
1.0,0.4666666666666666
1.0,0.4708333333333333
1.0,0.475
1.0,0.47916666666666663
1.0,0.48333333333333334
1.0,0.4875
1.0,0.49166666666666664
1.0,0.4958333333333333
1.0,0.5
1.0,0.5041666666666667
1.0,0.5083333333333333
1.0,0.5125
1.0,0.5166666666666666
1.0,0.5208333333333333
1.0,0.525
1.0,0.5291666666666667
1.0,0.5333333333333333
1.0,0.5375
1.0,0.5416666666666666
1.0,0.5458333333333333
1.0,0.5499999999999999
1.0,0.5541666666666667
1.0,0.5583333333333333
1.0,0.5625
1.0,0.5666666666666667
1.0,0.5708333333333333
1.0,0.575
1.0,0.5791666666666666
1.0,0.5833333333333333
1.0,0.5875
1.0,0.5916666666666667
1.0,0.5958333333333333
1.0,0.6
1.0,0.6041666666666666
1.0,0.6083333333333333
1.0,0.6124999999999999
1.0,0.6166666666666667
1.0,0.6208333333333333
1.0,0.625
1.0,0.6291666666666667
1.0,0.6333333333333333
1.0,0.6375
1.0,0.6416666666666666
1.0,0.6458333333333333
1.0,0.65
1.0,0.6541666666666667
1.0,0.6583333333333333
1.0,0.6625
1.0,0.6666666666666666
1.0,0.6708333333333333
1.0,0.6749999999999999
1.0,0.6791666666666667
1.0,0.6833333333333333
1.0,0.6875
1.0,0.6916666666666667
1.0,0.6958333333333333
1.0,0.7
1.0,0.7041666666666666
1.0,0.7083333333333333
1.0,0.7125
1.0,0.7166666666666667
1.0,0.7208333333333333
1.0,0.725
1.0,0.7291666666666666
1.0,0.7333333333333333
1.0,0.7374999999999999
1.0,0.7416666666666667
1.0,0.7458333333333333
1.0,0.75
1.0,0.7541666666666667
1.0,0.7583333333333333
1.0,0.7625
1.0,0.7666666666666666
1.0,0.7708333333333333
1.0,0.775
1.0,0.7791666666666667
1.0,0.7833333333333333
1.0,0.7875
1.0,0.7916666666666666
1.0,0.7958333333333333
1.0,0.7999999999999999
1.0,0.8041666666666667
1.0,0.8083333333333333
1.0,0.8125
1.0,0.8166666666666667
1.0,0.8208333333333333
1.0,0.825
1.0,0.8291666666666666
1.0,0.8333333333333333
1.0,0.8375
1.0,0.8416666666666667
1.0,0.8458333333333333
1.0,0.85
1.0,0.8541666666666666
1.0,0.8583333333333333
1.0,0.8624999999999999
1.0,0.8666666666666666
1.0,0.8708333333333333
1.0,0.875
1.0,0.8791666666666667
1.0,0.8833333333333333
1.0,0.8875
1.0,0.8916666666666666
1.0,0.8958333333333333
1.0,0.9
1.0,0.9041666666666667
1.0,0.9083333333333333
1.0,0.9125
1.0,0.9166666666666666
1.0,0.9208333333333333
1.0,0.9249999999999999
1.0,0.9291666666666666
1.0,0.9333333333333333
1.0,0.9375
1.0,0.9416666666666667
1.0,0.9458333333333333
1.0,0.95
1.0,0.9541666666666666
1.0,0.9583333333333333
1.0,0.9625
1.0,0.9666666666666667
1.0,0.9708333333333333
1.0,0.975
1.0,0.9791666666666666
1.0,0.9833333333333333
1.0,0.9874999999999999
1.0,0.9916666666666666
1.0,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/compact-gap-1.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
3.2894736759054048e-09,0.7374999999999999
3.3112582697855732e-09,0.7416666666666667
3.78787877831531e-09,0.7458333333333333
3.921568617549968e-09,0.75
1.6645936696831865e-08,0.7541666666666667
0.0029411764706172403,0.7583333333333333
0.0029940119760113134,0.7625
0.00413218278815793,0.7666666666666666
0.012461059178270064,0.7708333333333333
0.015151512806081263,0.775
0.01568627450980019,0.7791666666666667
0.02127640576511681,0.7833333333333333
0.021341460464105958,0.7875
0.030418250950548745,0.7916666666666666
0.034482758620802974,0.7958333333333333
0.0696966111621898,0.7999999999999999
0.07384615375199118,0.8041666666666667
0.1295774227066725,0.8083333333333333
0.24842767293290782,0.8125
0.2572347266879784,0.8166666666666667
0.25937500000016644,0.8208333333333333
0.27636363636377037,0.825
0.3108107996347838,0.8291666666666666
0.3189654868772309,0.8333333333333333
0.32081911262796264,0.8375
0.3376622779189581,0.8416666666666667
0.34054054054054056,0.8458333333333333
0.3495702005730659,0.85
0.3506849315068493,0.8541666666666666
0.3785488958990446,0.8583333333333333
0.3844155828622568,0.8624999999999999
0.38738738738738737,0.8666666666666666
0.3880207908348383,0.8708333333333333
0.39140811455838925,0.875
0.39304811852417515,0.8791666666666667
0.3941798941798941,0.8833333333333333
0.3969465648854962,0.8875
1.0,0.8916666666666666
1.0,0.8958333333333333
1.0,0.9
1.0,0.9041666666666667
1.0,0.9083333333333333
1.0,0.9125
1.0,0.9166666666666666
1.0,0.9208333333333333
1.0,0.9249999999999999
1.0,0.9291666666666666
1.0,0.9333333333333333
1.0,0.9375
1.0,0.9416666666666667
1.0,0.9458333333333333
1.0,0.95
1.0,0.9541666666666666
1.0,0.9583333333333333
1.0,0.9625
1.0,0.9666666666666667
1.0,0.9708333333333333
1.0,0.975
1.0,0.9791666666666666
1.0,0.9833333333333333
1.0,0.9874999999999999
1.0,0.9916666666666666
1.0,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/compact-gap-2.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
0.0,0.8624999999999999
0.0,0.8666666666666666
0.0,0.8708333333333333
0.0,0.875
0.0,0.8791666666666667
0.0,0.8833333333333333
0.0,0.8875
0.0,0.8916666666666666
0.0,0.8958333333333333
0.0,0.9
0.0,0.9041666666666667
0.0,0.9083333333333333
0.0,0.9125
0.0,0.9166666666666666
0.0,0.9208333333333333
0.0,0.9249999999999999
0.0,0.9291666666666666
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9416666666666667
0.0,0.9458333333333333
0.0,0.95
0.0,0.9541666666666666
0.0,0.9583333333333333
0.0,0.9625
0.0,0.9666666666666667
0.0,0.9708333333333333
0.0,0.975
0.0,0.9791666666666666
0.0,0.9833333333333333
0.0,0.9874999999999999
0.0,0.9916666666666666
1.0,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/compact-runtime-0.csv <==
data,percent
2.139267921447754,0.0
114.5980613231659,0.004166666666666667
121.11694884300232,0.008333333333333333
131.4060504436493,0.0125
148.27177095413208,0.016666666666666666
161.89021754264832,0.020833333333333332
164.77493286132812,0.024999999999999998
169.71563816070557,0.029166666666666667
172.84889268875122,0.03333333333333333
173.92162418365479,0.0375
185.61356449127197,0.041666666666666664
187.96193671226501,0.04583333333333333
192.59954690933228,0.049999999999999996
206.14183592796326,0.05416666666666667
209.5372235774994,0.058333333333333334
220.5323224067688,0.0625
221.2717001438141,0.06666666666666667
225.6253697872162,0.07083333333333333
225.66870522499084,0.075
227.24815964698792,0.07916666666666666
251.53333234786987,0.08333333333333333
252.98874640464783,0.0875
259.0311760902405,0.09166666666666666
267.2948522567749,0.09583333333333333
268.57797837257385,0.09999999999999999
270.12346601486206,0.10416666666666667
271.73847579956055,0.10833333333333334
276.808123588562,0.1125
280.27565932273865,0.11666666666666667
282.016725063324,0.12083333333333333
282.518408536911,0.125
282.56076884269714,0.12916666666666668
286.9045729637146,0.13333333333333333
288.5539062023163,0.1375
289.8321135044098,0.1416666666666667
294.12991213798523,0.14583333333333334
294.92084550857544,0.15000000000000002
297.9691183567047,0.15416666666666667
301.7288661003113,0.15833333333333335
306.0487976074219,0.1625
309.76591753959656,0.16666666666666669
316.57913970947266,0.17083333333333334
319.2476530075073,0.17500000000000002
321.5140001773834,0.17916666666666667
337.64760661125183,0.18333333333333335
344.5624575614929,0.1875
359.85916447639465,0.19166666666666668
401.1535413265228,0.19583333333333333
435.0615005493164,0.2
469.2480356693268,0.2041666666666667
477.8292860984802,0.20833333333333334
482.7834722995758,0.21250000000000002
485.36744379997253,0.21666666666666667
489.565181016922,0.22083333333333335
546.5407967567444,0.225
548.7352075576782,0.22916666666666669
572.415364742279,0.23333333333333334
598.6290774345398,0.23750000000000002
1600.3160228729248,0.24166666666666667
5000.0,0.24583333333333335
5000.0,0.25
5000.0,0.25416666666666665
5000.0,0.2583333333333333
5000.0,0.26249999999999996
5000.0,0.26666666666666666
5000.0,0.2708333333333333
5000.0,0.27499999999999997
5000.0,0.2791666666666667
5000.0,0.2833333333333333
5000.0,0.2875
5000.0,0.29166666666666663
5000.0,0.29583333333333334
5000.0,0.3
5000.0,0.30416666666666664
5000.0,0.3083333333333333
5000.0,0.3125
5000.0,0.31666666666666665
5000.0,0.3208333333333333
5000.0,0.32499999999999996
5000.0,0.32916666666666666
5000.0,0.3333333333333333
5000.0,0.33749999999999997
5000.0,0.3416666666666667
5000.0,0.3458333333333333
5000.0,0.35
5000.0,0.35416666666666663
5000.0,0.35833333333333334
5000.0,0.3625
5000.0,0.36666666666666664
5000.0,0.3708333333333333
5000.0,0.375
5000.0,0.37916666666666665
5000.0,0.3833333333333333
5000.0,0.38749999999999996
5000.0,0.39166666666666666
5000.0,0.3958333333333333
5000.0,0.39999999999999997
5000.0,0.4041666666666667
5000.0,0.4083333333333333
5000.0,0.4125
5000.0,0.41666666666666663
5000.0,0.42083333333333334
5000.0,0.425
5000.0,0.42916666666666664
5000.0,0.4333333333333333
5000.0,0.4375
5000.0,0.44166666666666665
5000.0,0.4458333333333333
5000.0,0.44999999999999996
5000.0,0.45416666666666666
5000.0,0.4583333333333333
5000.0,0.46249999999999997
5000.0,0.4666666666666666
5000.0,0.4708333333333333
5000.0,0.475
5000.0,0.47916666666666663
5000.0,0.48333333333333334
5000.0,0.4875
5000.0,0.49166666666666664
5000.0,0.4958333333333333
5000.0,0.5
5000.0,0.5041666666666667
5000.0,0.5083333333333333
5000.0,0.5125
5000.0,0.5166666666666666
5000.0,0.5208333333333333
5000.0,0.525
5000.0,0.5291666666666667
5000.0,0.5333333333333333
5000.0,0.5375
5000.0,0.5416666666666666
5000.0,0.5458333333333333
5000.0,0.5499999999999999
5000.0,0.5541666666666667
5000.0,0.5583333333333333
5000.0,0.5625
5000.0,0.5666666666666667
5000.0,0.5708333333333333
5000.0,0.575
5000.0,0.5791666666666666
5000.0,0.5833333333333333
5000.0,0.5875
5000.0,0.5916666666666667
5000.0,0.5958333333333333
5000.0,0.6
5000.0,0.6041666666666666
5000.0,0.6083333333333333
5000.0,0.6124999999999999
5000.0,0.6166666666666667
5000.0,0.6208333333333333
5000.0,0.625
5000.0,0.6291666666666667
5000.0,0.6333333333333333
5000.0,0.6375
5000.0,0.6416666666666666
5000.0,0.6458333333333333
5000.0,0.65
5000.0,0.6541666666666667
5000.0,0.6583333333333333
5000.0,0.6625
5000.0,0.6666666666666666
5000.0,0.6708333333333333
5000.0,0.6749999999999999
5000.0,0.6791666666666667
5000.0,0.6833333333333333
5000.0,0.6875
5000.0,0.6916666666666667
5000.0,0.6958333333333333
5000.0,0.7
5000.0,0.7041666666666666
5000.0,0.7083333333333333
5000.0,0.7125
5000.0,0.7166666666666667
5000.0,0.7208333333333333
5000.0,0.725
5000.0,0.7291666666666666
5000.0,0.7333333333333333
5000.0,0.7374999999999999
5000.0,0.7416666666666667
5000.0,0.7458333333333333
5000.0,0.75
5000.0,0.7541666666666667
5000.0,0.7583333333333333
5000.0,0.7625
5000.0,0.7666666666666666
5000.0,0.7708333333333333
5000.0,0.775
5000.0,0.7791666666666667
5000.0,0.7833333333333333
5000.0,0.7875
5000.0,0.7916666666666666
5000.0,0.7958333333333333
5000.0,0.7999999999999999
5000.0,0.8041666666666667
5000.0,0.8083333333333333
5000.0,0.8125
5000.0,0.8166666666666667
5000.0,0.8208333333333333
5000.0,0.825
5000.0,0.8291666666666666
5000.0,0.8333333333333333
5000.0,0.8375
5000.0,0.8416666666666667
5000.0,0.8458333333333333
5000.0,0.85
5000.0,0.8541666666666666
5000.0,0.8583333333333333
5000.0,0.8624999999999999
5000.0,0.8666666666666666
5000.0,0.8708333333333333
5000.0,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/compact-runtime-1.csv <==
data,percent
2.139267921447754,0.0
2.2377777099609375,0.004166666666666667
2.2826855182647705,0.008333333333333333
2.4182639122009277,0.0125
2.451749563217163,0.016666666666666666
2.5413970947265625,0.020833333333333332
2.5992074012756348,0.024999999999999998
2.7026875019073486,0.029166666666666667
2.7437636852264404,0.03333333333333333
2.7857563495635986,0.0375
2.8162600994110107,0.041666666666666664
2.8400399684906006,0.04583333333333333
2.843393325805664,0.049999999999999996
2.854804515838623,0.05416666666666667
2.864546537399292,0.058333333333333334
2.929719924926758,0.0625
3.002213954925537,0.06666666666666667
3.016054630279541,0.07083333333333333
3.0927679538726807,0.075
3.1896843910217285,0.07916666666666666
3.3239612579345703,0.08333333333333333
3.378667116165161,0.0875
3.420710325241089,0.09166666666666666
3.437741279602051,0.09583333333333333
3.6891732215881348,0.09999999999999999
3.6974661350250244,0.10416666666666667
3.7959375381469727,0.10833333333333334
3.8011703491210938,0.1125
3.8668324947357178,0.11666666666666667
4.071723699569702,0.12083333333333333
4.072450399398804,0.125
4.194867849349976,0.12916666666666668
4.272283315658569,0.13333333333333333
4.349317312240601,0.1375
4.761483669281006,0.1416666666666667
4.973725080490112,0.14583333333333334
5.279672145843506,0.15000000000000002
5.574244976043701,0.15416666666666667
5.618898868560791,0.15833333333333335
6.142237663269043,0.1625
6.59023904800415,0.16666666666666669
6.666374444961548,0.17083333333333334
7.104563236236572,0.17500000000000002
7.416907548904419,0.17916666666666667
8.061227321624756,0.18333333333333335
8.240983247756958,0.1875
8.602761507034302,0.19166666666666668
8.85410761833191,0.19583333333333333
9.41223669052124,0.2
10.727372407913208,0.2041666666666667
11.072180271148682,0.20833333333333334
11.693058013916016,0.21250000000000002
11.905381441116333,0.21666666666666667
16.18034863471985,0.22083333333333335
21.549166917800903,0.225
23.32219934463501,0.22916666666666669
28.95986771583557,0.23333333333333334
29.825557231903076,0.23750000000000002
33.75065898895264,0.24166666666666667
34.26951265335083,0.24583333333333335
38.077720403671265,0.25
38.29922294616699,0.25416666666666665
38.894838094711304,0.2583333333333333
40.15625047683716,0.26249999999999996
40.1718225479126,0.26666666666666666
40.275890827178955,0.2708333333333333
40.730613231658936,0.27499999999999997
46.98091769218445,0.2791666666666667
51.88801288604736,0.2833333333333333
52.43231248855591,0.2875
57.62292790412903,0.29166666666666663
62.65428161621094,0.29583333333333334
64.76792907714844,0.3
64.98410940170288,0.30416666666666664
66.62506437301636,0.3083333333333333
67.8141860961914,0.3125
67.86049556732178,0.31666666666666665
68.89905285835266,0.3208333333333333
69.37455940246582,0.32499999999999996
75.71304607391357,0.32916666666666666
78.13421869277954,0.3333333333333333
79.24891757965088,0.33749999999999997
80.62798976898193,0.3416666666666667
84.06274437904358,0.3458333333333333
84.97992825508118,0.35
89.02603459358215,0.35416666666666663
107.99652409553528,0.35833333333333334
116.62455463409424,0.3625
117.45038795471191,0.36666666666666664
117.48252391815186,0.3708333333333333
118.57159686088562,0.375
122.48885464668274,0.37916666666666665
124.06878209114075,0.3833333333333333
124.91430401802063,0.38749999999999996
134.0550000667572,0.39166666666666666
134.14584302902222,0.3958333333333333
139.15635561943054,0.39999999999999997
140.3694806098938,0.4041666666666667
142.96759366989136,0.4083333333333333
150.75249814987183,0.4125
153.2385289669037,0.41666666666666663
153.7799427509308,0.42083333333333334
155.81252098083496,0.425
158.57337999343872,0.42916666666666664
162.42969846725464,0.4333333333333333
169.76170563697815,0.4375
171.4093623161316,0.44166666666666665
182.24533319473267,0.4458333333333333
185.36904120445251,0.44999999999999996
186.15389466285706,0.45416666666666666
188.23427772521973,0.4583333333333333
189.40331172943115,0.46249999999999997
195.3145637512207,0.4666666666666666
195.66911268234253,0.4708333333333333
201.50110697746277,0.475
202.8483407497406,0.47916666666666663
203.04561495780945,0.48333333333333334
206.53909993171692,0.4875
206.94791531562805,0.49166666666666664
208.61417508125305,0.4958333333333333
217.588219165802,0.5
225.579265832901,0.5041666666666667
225.88675999641418,0.5083333333333333
226.91464614868164,0.5125
227.26960945129395,0.5166666666666666
239.23797273635864,0.5208333333333333
239.53175330162048,0.525
239.7246789932251,0.5291666666666667
244.14160060882568,0.5333333333333333
251.4859335422516,0.5375
253.41371607780457,0.5416666666666666
265.5773482322693,0.5458333333333333
266.57394909858704,0.5499999999999999
267.39379143714905,0.5541666666666667
280.698659658432,0.5583333333333333
285.1996796131134,0.5625
295.5692503452301,0.5666666666666667
311.24078488349915,0.5708333333333333
318.78580617904663,0.575
360.8605303764343,0.5791666666666666
440.95969820022583,0.5833333333333333
447.3375086784363,0.5875
455.09321331977844,0.5916666666666667
472.808735370636,0.5958333333333333
486.03905153274536,0.6
489.72602367401123,0.6041666666666666
494.73012042045593,0.6083333333333333
537.2325150966644,0.6124999999999999
562.2975063323975,0.6166666666666667
585.7255389690399,0.6208333333333333
601.7456648349762,0.625
641.1759150028229,0.6291666666666667
718.9499373435974,0.6333333333333333
738.1185586452484,0.6375
739.9201626777649,0.6416666666666666
823.295517206192,0.6458333333333333
842.2016956806183,0.65
940.399685382843,0.6541666666666667
949.0492215156555,0.6583333333333333
1003.5538563728333,0.6625
1007.1373944282532,0.6666666666666666
1057.6997501850128,0.6708333333333333
1070.4296107292175,0.6749999999999999
1140.5294358730316,0.6791666666666667
1172.8391518592834,0.6833333333333333
1180.0796465873718,0.6875
1331.5457513332367,0.6916666666666667
1356.285960674286,0.6958333333333333
1356.4223289489746,0.7
1463.6217889785767,0.7041666666666666
1465.9867935180664,0.7083333333333333
1467.3753457069397,0.7125
1544.7902643680573,0.7166666666666667
1686.77321434021,0.7208333333333333
1697.7606754302979,0.725
1778.2881405353546,0.7291666666666666
1877.1578304767609,0.7333333333333333
2041.3665380477905,0.7374999999999999
2978.512899875641,0.7416666666666667
3257.9408745765686,0.7458333333333333
3388.75200176239,0.75
3518.847832918167,0.7541666666666667
5000.0,0.7583333333333333
5000.0,0.7625
5000.0,0.7666666666666666
5000.0,0.7708333333333333
5000.0,0.775
5000.0,0.7791666666666667
5000.0,0.7833333333333333
5000.0,0.7875
5000.0,0.7916666666666666
5000.0,0.7958333333333333
5000.0,0.7999999999999999
5000.0,0.8041666666666667
5000.0,0.8083333333333333
5000.0,0.8125
5000.0,0.8166666666666667
5000.0,0.8208333333333333
5000.0,0.825
5000.0,0.8291666666666666
5000.0,0.8333333333333333
5000.0,0.8375
5000.0,0.8416666666666667
5000.0,0.8458333333333333
5000.0,0.85
5000.0,0.8541666666666666
5000.0,0.8583333333333333
5000.0,0.8624999999999999
5000.0,0.8666666666666666
5000.0,0.8708333333333333
5000.0,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/compact-runtime-2.csv <==
data,percent
2.139267921447754,0.0
2.139267921447754,0.004166666666666667
2.857964277267456,0.008333333333333333
3.015490770339966,0.0125
3.0159711837768555,0.016666666666666666
3.051928997039795,0.020833333333333332
3.0778560638427734,0.024999999999999998
3.110541582107544,0.029166666666666667
3.1184208393096924,0.03333333333333333
3.1394243240356445,0.0375
3.1473917961120605,0.041666666666666664
3.2117271423339844,0.04583333333333333
3.2468910217285156,0.049999999999999996
3.2906711101531982,0.05416666666666667
3.2975282669067383,0.058333333333333334
3.2979395389556885,0.0625
3.4863126277923584,0.06666666666666667
3.5623466968536377,0.07083333333333333
3.630269765853882,0.075
3.731559991836548,0.07916666666666666
3.8037967681884766,0.08333333333333333
3.8637282848358154,0.0875
3.890031337738037,0.09166666666666666
4.122685432434082,0.09583333333333333
4.154045820236206,0.09999999999999999
4.998061418533325,0.10416666666666667
5.3043811321258545,0.10833333333333334
5.493201971054077,0.1125
5.660476922988892,0.11666666666666667
5.7032470703125,0.12083333333333333
6.437972545623779,0.125
6.730901002883911,0.12916666666666668
7.207783937454224,0.13333333333333333
7.214086532592773,0.1375
7.317188262939453,0.1416666666666667
7.3638691902160645,0.14583333333333334
7.4437642097473145,0.15000000000000002
7.661291599273682,0.15416666666666667
7.910581827163696,0.15833333333333335
8.060256481170654,0.1625
8.757944822311401,0.16666666666666669
8.883000373840332,0.17083333333333334
9.659539699554443,0.17500000000000002
9.673123598098755,0.17916666666666667
9.848259449005127,0.18333333333333335
10.140947103500366,0.1875
10.248472213745117,0.19166666666666668
10.549846887588501,0.19583333333333333
10.579294204711914,0.2
11.016043901443481,0.2041666666666667
11.764268398284912,0.20833333333333334
12.905943393707275,0.21250000000000002
13.587012529373169,0.21666666666666667
14.873101711273193,0.22083333333333335
15.101855754852295,0.225
15.158013820648193,0.22916666666666669
15.699338674545288,0.23333333333333334
17.87110471725464,0.23750000000000002
19.06308603286743,0.24166666666666667
19.590781211853027,0.24583333333333335
22.19548511505127,0.25
25.019455194473267,0.25416666666666665
25.59269070625305,0.2583333333333333
26.000619888305664,0.26249999999999996
27.040473461151123,0.26666666666666666
27.37850284576416,0.2708333333333333
27.381083965301514,0.27499999999999997
28.144999265670776,0.2791666666666667
28.22314739227295,0.2833333333333333
28.548442602157593,0.2875
30.783910751342773,0.29166666666666663
36.28897500038147,0.29583333333333334
43.95712852478027,0.3
44.44021439552307,0.30416666666666664
45.072988510131836,0.3083333333333333
45.10531663894653,0.3125
45.498199224472046,0.31666666666666665
45.64709186553955,0.3208333333333333
45.8230504989624,0.32499999999999996
45.89855718612671,0.32916666666666666
46.07991170883179,0.3333333333333333
46.162376403808594,0.33749999999999997
46.18746209144592,0.3416666666666667
46.197696685791016,0.3458333333333333
46.24014472961426,0.35
46.25177812576294,0.35416666666666663
46.978827714920044,0.35833333333333334
47.43466329574585,0.3625
47.850109815597534,0.36666666666666664
48.38265681266785,0.3708333333333333
48.66896724700928,0.375
48.79580092430115,0.37916666666666665
48.875386476516724,0.3833333333333333
48.88057208061218,0.38749999999999996
49.10553002357483,0.39166666666666666
49.497249126434326,0.3958333333333333
49.545634269714355,0.39999999999999997
49.56047081947327,0.4041666666666667
50.26479125022888,0.4083333333333333
50.34601902961731,0.4125
50.51728653907776,0.41666666666666663
50.702563762664795,0.42083333333333334
50.7480788230896,0.425
50.80543541908264,0.42916666666666664
50.947269678115845,0.4333333333333333
50.97253370285034,0.4375
52.51057481765747,0.44166666666666665
52.791685581207275,0.4458333333333333
55.2094509601593,0.44999999999999996
55.57939863204956,0.45416666666666666
55.84361433982849,0.4583333333333333
55.94607615470886,0.46249999999999997
56.09376525878906,0.4666666666666666
58.205161333084106,0.4708333333333333
58.99361038208008,0.475
63.34856200218201,0.47916666666666663
64.20688199996948,0.48333333333333334
73.6524133682251,0.4875
90.34054851531982,0.49166666666666664
98.10588312149048,0.4958333333333333
119.63133072853088,0.5
119.76560044288635,0.5041666666666667
120.94000959396362,0.5083333333333333
121.7421236038208,0.5125
123.23972940444946,0.5166666666666666
123.61502528190613,0.5208333333333333
123.74593544006348,0.525
126.09696388244629,0.5291666666666667
126.3360710144043,0.5333333333333333
126.49336338043213,0.5375
127.3849048614502,0.5416666666666666
128.08644461631775,0.5458333333333333
128.86789202690125,0.5499999999999999
132.79536390304565,0.5541666666666667
132.85774278640747,0.5583333333333333
133.90507125854492,0.5625
140.82329106330872,0.5666666666666667
141.14575600624084,0.5708333333333333
144.0589509010315,0.575
144.34312963485718,0.5791666666666666
149.27276015281677,0.5833333333333333
152.41931867599487,0.5875
152.932608127594,0.5916666666666667
157.67228507995605,0.5958333333333333
158.24122762680054,0.6
169.4670536518097,0.6041666666666666
169.74202704429626,0.6083333333333333
170.18543887138367,0.6124999999999999
173.17665791511536,0.6166666666666667
174.76813912391663,0.6208333333333333
175.61842918395996,0.625
177.19245100021362,0.6291666666666667
177.7097828388214,0.6333333333333333
178.516042470932,0.6375
179.90198421478271,0.6416666666666666
185.39587306976318,0.6458333333333333
196.51758337020874,0.65
215.19678115844727,0.6541666666666667
221.07794451713562,0.6583333333333333
222.67717170715332,0.6625
223.09655380249023,0.6666666666666666
223.6582510471344,0.6708333333333333
224.05550622940063,0.6749999999999999
225.2048580646515,0.6791666666666667
227.2088074684143,0.6833333333333333
228.32782292366028,0.6875
230.57149934768677,0.6916666666666667
231.6063630580902,0.6958333333333333
232.93896579742432,0.7
235.53438591957092,0.7041666666666666
235.87456703186035,0.7083333333333333
236.1668152809143,0.7125
238.17945265769958,0.7166666666666667
238.56438851356506,0.7208333333333333
239.44746136665344,0.725
239.81493973731995,0.7291666666666666
247.5277841091156,0.7333333333333333
251.33600211143494,0.7374999999999999
252.65040230751038,0.7416666666666667
275.2929906845093,0.7458333333333333
292.8999104499817,0.75
298.3256733417511,0.7541666666666667
344.80328154563904,0.7583333333333333
350.2171161174774,0.7625
355.24446392059326,0.7666666666666666
370.86146211624146,0.7708333333333333
371.1603066921234,0.775
372.147709608078,0.7791666666666667
373.68290519714355,0.7833333333333333
381.1844892501831,0.7875
386.2278461456299,0.7916666666666666
399.03496646881104,0.7958333333333333
403.03916096687317,0.7999999999999999
404.51865577697754,0.8041666666666667
405.51784229278564,0.8083333333333333
405.5426034927368,0.8125
406.8521158695221,0.8166666666666667
406.9608929157257,0.8208333333333333
408.7089695930481,0.825
413.9348711967468,0.8291666666666666
415.1977870464325,0.8333333333333333
415.86596751213074,0.8375
416.6410973072052,0.8416666666666667
416.8138189315796,0.8458333333333333
424.5307319164276,0.85
425.43300890922546,0.8541666666666666
426.9472060203552,0.8583333333333333
442.8357901573181,0.8624999999999999
456.04539728164673,0.8666666666666666
473.14215874671936,0.8708333333333333
660.9768843650818,0.875
667.9429256916046,0.8791666666666667
671.1261763572693,0.8833333333333333
674.3862268924713,0.8875
678.584456205368,0.8916666666666666
681.123747587204,0.8958333333333333
690.1877465248108,0.9
702.0305495262146,0.9041666666666667
708.8572373390198,0.9083333333333333
709.8941631317139,0.9125
719.7879259586334,0.9166666666666666
743.2663941383362,0.9208333333333333
746.5431315898895,0.9249999999999999
765.121356010437,0.9291666666666666
769.9263002872467,0.9333333333333333
818.5437426567078,0.9375
824.4713180065155,0.9416666666666667
850.178778886795,0.9458333333333333
865.2681806087494,0.95
897.4527037143707,0.9541666666666666
904.0184397697449,0.9583333333333333
909.7541644573212,0.9625
919.28458070755,0.9666666666666667
949.5981423854828,0.9708333333333333
983.0758185386658,0.975
984.8887529373169,0.9791666666666666
985.5507435798645,0.9833333333333333
1000.7547578811646,0.9874999999999999
1007.1267614364624,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/extended-gap-0.csv <==
data,percent
-1.415429508269618e-09,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
0.0,0.8624999999999999
0.0,0.8666666666666666
0.0,0.8708333333333333
0.0,0.875
0.0,0.8791666666666667
0.0,0.8833333333333333
0.0,0.8875
0.0,0.8916666666666666
0.0,0.8958333333333333
0.0,0.9
0.0,0.9041666666666667
0.0,0.9083333333333333
0.0,0.9125
0.0,0.9166666666666666
0.0,0.9208333333333333
0.0,0.9249999999999999
0.0,0.9291666666666666
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9416666666666667
0.0,0.9458333333333333
0.0,0.95
0.0,0.9541666666666666
0.0,0.9583333333333333
0.0,0.9625
0.0,0.9666666666666667
0.0,0.9708333333333333
0.0,0.975
0.0,0.9791666666666666
0.0,0.9833333333333333
0.0,0.9874999999999999
9.307969295512798e-09,0.9916666666666666
5.896921806801646e-05,0.9958333333333333
9.852258796966714e-05,1.0
0.025579536370903187,1.0


==> csv-files/assign/extended-gap-1.csv <==
data,percent
-1.415429508269618e-09,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
0.0,0.8624999999999999
0.0,0.8666666666666666
0.0,0.8708333333333333
0.0,0.875
0.0,0.8791666666666667
0.0,0.8833333333333333
0.0,0.8875
0.0,0.8916666666666666
0.0,0.8958333333333333
0.0,0.9
0.0,0.9041666666666667
0.0,0.9083333333333333
0.0,0.9125
0.0,0.9166666666666666
0.0,0.9208333333333333
0.0,0.9249999999999999
0.0,0.9291666666666666
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9416666666666667
0.0,0.9458333333333333
0.0,0.95
0.0,0.9541666666666666
0.0,0.9583333333333333
4.499013553169596e-10,0.9625
9.176493561376634e-05,0.9666666666666667
0.0025575447570332483,0.9708333333333333
0.004789272030651232,0.975
0.005679395720674494,0.9791666666666666
0.009009007614033036,0.9833333333333333
0.009589041095890411,0.9874999999999999
0.016339869281045936,0.9916666666666666
0.02007350862312643,0.9958333333333333
0.025579536370903187,1.0
0.025579536370903187,1.0


==> csv-files/assign/extended-gap-2.csv <==
data,percent
-1.415429508269618e-09,0.0
-1.415429508269618e-09,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
0.0,0.8624999999999999
0.0,0.8666666666666666
0.0,0.8708333333333333
0.0,0.875
0.0,0.8791666666666667
0.0,0.8833333333333333
0.0,0.8875
0.0,0.8916666666666666
0.0,0.8958333333333333
0.0,0.9
0.0,0.9041666666666667
0.0,0.9083333333333333
0.0,0.9125
0.0,0.9166666666666666
0.0,0.9208333333333333
0.0,0.9249999999999999
0.0,0.9291666666666666
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9416666666666667
0.0,0.9458333333333333
0.0,0.95
0.0,0.9541666666666666
0.0,0.9583333333333333
0.0,0.9625
0.0,0.9666666666666667
0.0,0.9708333333333333
0.0,0.975
0.0,0.9791666666666666
0.0,0.9833333333333333
0.0,0.9874999999999999
0.0,0.9916666666666666
0.0,0.9958333333333333
0.0,1.0
0.025579536370903187,1.0


==> csv-files/assign/extended-runtime-0.csv <==
data,percent
0.5728592872619629,0.0
0.90525221824646,0.004166666666666667
0.9227263927459717,0.008333333333333333
0.9500398635864258,0.0125
0.9531521797180176,0.016666666666666666
0.9607210159301758,0.020833333333333332
0.9746441841125488,0.024999999999999998
0.9753074645996094,0.029166666666666667
0.981752872467041,0.03333333333333333
0.9876487255096436,0.0375
0.9895424842834473,0.041666666666666664
1.0057268142700195,0.04583333333333333
1.0222854614257812,0.049999999999999996
1.0896568298339844,0.05416666666666667
1.1058926582336426,0.058333333333333334
1.1329503059387207,0.0625
1.1521151065826416,0.06666666666666667
1.2493033409118652,0.07083333333333333
1.2508454322814941,0.075
1.2762219905853271,0.07916666666666666
1.2889249324798584,0.08333333333333333
1.3430659770965576,0.0875
1.3489444255828857,0.09166666666666666
1.3544600009918213,0.09583333333333333
1.3866820335388184,0.09999999999999999
1.3999364376068115,0.10416666666666667
1.4104135036468506,0.10833333333333334
1.4225900173187256,0.1125
1.423072099685669,0.11666666666666667
1.4371347427368164,0.12083333333333333
1.4572827816009521,0.125
1.4602742195129395,0.12916666666666668
1.4674251079559326,0.13333333333333333
1.480970859527588,0.1375
1.5062487125396729,0.1416666666666667
1.5477676391601562,0.14583333333333334
1.576401710510254,0.15000000000000002
1.6361074447631836,0.15416666666666667
1.6575050354003906,0.15833333333333335
1.6673314571380615,0.1625
1.6792163848876953,0.16666666666666669
1.726510763168335,0.17083333333333334
1.8334450721740723,0.17500000000000002
1.9909932613372803,0.17916666666666667
2.082209348678589,0.18333333333333335
2.136920690536499,0.1875
2.1999619007110596,0.19166666666666668
2.3173022270202637,0.19583333333333333
2.3295748233795166,0.2
2.431082248687744,0.2041666666666667
2.4913275241851807,0.20833333333333334
2.510375738143921,0.21250000000000002
2.5867292881011963,0.21666666666666667
2.832216501235962,0.22083333333333335
2.8695971965789795,0.225
3.3172779083251953,0.22916666666666669
3.4334683418273926,0.23333333333333334
3.4646785259246826,0.23750000000000002
3.9429171085357666,0.24166666666666667
4.111618757247925,0.24583333333333335
4.155450820922852,0.25
4.1711390018463135,0.25416666666666665
4.181694984436035,0.2583333333333333
4.244115829467773,0.26249999999999996
4.360584020614624,0.26666666666666666
4.363933086395264,0.2708333333333333
4.439313888549805,0.27499999999999997
4.50577187538147,0.2791666666666667
4.619073390960693,0.2833333333333333
4.630304336547852,0.2875
4.735333681106567,0.29166666666666663
4.785536289215088,0.29583333333333334
4.84746241569519,0.3
4.857776403427124,0.30416666666666664
5.051758527755737,0.3083333333333333
5.123589038848877,0.3125
5.127474069595337,0.31666666666666665
5.1880340576171875,0.3208333333333333
5.560526609420776,0.32499999999999996
5.570578098297119,0.32916666666666666
6.216413497924805,0.3333333333333333
6.257915019989014,0.33749999999999997
6.28389310836792,0.3416666666666667
6.896100282669067,0.3458333333333333
6.951267242431641,0.35
6.995492696762085,0.35416666666666663
7.129373550415039,0.35833333333333334
7.459539175033569,0.3625
7.710594892501831,0.36666666666666664
7.992576837539673,0.3708333333333333
8.186391353607178,0.375
8.78157663345337,0.37916666666666665
8.850447654724121,0.3833333333333333
9.436601638793945,0.38749999999999996
9.594423770904541,0.39166666666666666
9.820097208023071,0.3958333333333333
10.139158248901367,0.39999999999999997
10.505834579467773,0.4041666666666667
10.692352533340454,0.4083333333333333
10.785133838653564,0.4125
10.808684349060059,0.41666666666666663
10.812232971191406,0.42083333333333334
10.836384057998657,0.425
10.880080938339233,0.42916666666666664
10.897281646728516,0.4333333333333333
10.938608169555664,0.4375
10.942352056503296,0.44166666666666665
11.00005030632019,0.4458333333333333
11.095218420028687,0.44999999999999996
11.196845293045044,0.45416666666666666
11.296926975250244,0.4583333333333333
11.755610704421997,0.46249999999999997
11.794193506240845,0.4666666666666666
11.940642356872559,0.4708333333333333
12.34141993522644,0.475
12.443405151367188,0.47916666666666663
12.762274026870728,0.48333333333333334
12.987938642501831,0.4875
13.305291652679443,0.49166666666666664
13.32796835899353,0.4958333333333333
13.434635639190674,0.5
13.738853931427002,0.5041666666666667
14.30422830581665,0.5083333333333333
14.304395198822021,0.5125
14.732124090194702,0.5166666666666666
14.854785203933716,0.5208333333333333
14.880706787109375,0.525
15.056697368621826,0.5291666666666667
15.12058424949646,0.5333333333333333
15.72806978225708,0.5375
16.230656623840332,0.5416666666666666
16.293704748153687,0.5458333333333333
16.52109980583191,0.5499999999999999
16.649518489837646,0.5541666666666667
17.104861736297607,0.5583333333333333
17.192047357559204,0.5625
17.86562418937683,0.5666666666666667
18.0095431804657,0.5708333333333333
18.683395862579346,0.575
19.346883535385132,0.5791666666666666
20.6117045879364,0.5833333333333333
20.622597217559814,0.5875
21.31658935546875,0.5916666666666667
21.61180853843689,0.5958333333333333
21.640151500701904,0.6
21.722365856170654,0.6041666666666666
21.84262752532959,0.6083333333333333
22.107558488845825,0.6124999999999999
22.332122564315796,0.6166666666666667
22.54837942123413,0.6208333333333333
22.636696100234985,0.625
22.790262460708618,0.6291666666666667
22.899040937423706,0.6333333333333333
23.112618923187256,0.6375
24.199558973312378,0.6416666666666666
24.61875057220459,0.6458333333333333
28.180733919143677,0.65
29.422412395477295,0.6541666666666667
30.583948850631714,0.6583333333333333
31.633981227874756,0.6625
32.18250274658203,0.6666666666666666
32.7644305229187,0.6708333333333333
32.835726737976074,0.6749999999999999
33.52654409408569,0.6791666666666667
33.94609594345093,0.6833333333333333
34.42397999763489,0.6875
34.60823369026184,0.6916666666666667
35.295600175857544,0.6958333333333333
36.709670305252075,0.7
36.96332025527954,0.7041666666666666
38.98858404159546,0.7083333333333333
39.18906021118164,0.7125
39.31828188896179,0.7166666666666667
39.57703614234924,0.7208333333333333
39.808536767959595,0.725
39.871100425720215,0.7291666666666666
41.16587471961975,0.7333333333333333
41.89946794509888,0.7374999999999999
42.32257437705994,0.7416666666666667
42.66150522232056,0.7458333333333333
42.68765044212341,0.75
43.60618209838867,0.7541666666666667
45.19321417808533,0.7583333333333333
45.77161192893982,0.7625
46.31267976760864,0.7666666666666666
46.61654567718506,0.7708333333333333
47.39809584617615,0.775
47.68654489517212,0.7791666666666667
47.73697638511658,0.7833333333333333
48.21965169906616,0.7875
48.292784452438354,0.7916666666666666
48.409443378448486,0.7958333333333333
49.59121751785278,0.7999999999999999
49.977150201797485,0.8041666666666667
50.3314745426178,0.8083333333333333
54.54877686500549,0.8125
57.300873041152954,0.8166666666666667
59.1310088634491,0.8208333333333333
63.03410840034485,0.825
66.58532357215881,0.8291666666666666
67.86130738258362,0.8333333333333333
68.67455768585205,0.8375
76.4289002418518,0.8416666666666667
82.69577693939209,0.8458333333333333
83.51278352737427,0.85
86.80017280578613,0.8541666666666666
92.94810390472412,0.8583333333333333
93.4643042087555,0.8624999999999999
94.5740578174591,0.8666666666666666
99.67826890945435,0.8708333333333333
101.3846640586853,0.875
101.49573516845703,0.8791666666666667
101.65172076225281,0.8833333333333333
103.18668532371521,0.8875
106.74198484420776,0.8916666666666666
107.47478723526001,0.8958333333333333
108.51660966873169,0.9
112.25559496879578,0.9041666666666667
113.13009762763977,0.9083333333333333
114.86205840110779,0.9125
115.67052674293518,0.9166666666666666
121.4823842048645,0.9208333333333333
125.13944268226624,0.9249999999999999
127.08407688140869,0.9291666666666666
133.44787120819092,0.9333333333333333
133.94985008239746,0.9375
137.2606234550476,0.9416666666666667
143.52365255355835,0.9458333333333333
150.65803170204163,0.95
151.2609212398529,0.9541666666666666
152.86435723304749,0.9583333333333333
164.46896767616272,0.9625
180.00635814666748,0.9666666666666667
180.95069575309753,0.9708333333333333
199.61162042617798,0.975
206.3665337562561,0.9791666666666666
220.59290528297424,0.9833333333333333
230.47145795822144,0.9874999999999999
238.51346063613892,0.9916666666666666
268.05010890960693,0.9958333333333333
327.64270401000977,1.0
5000.0,1.0


==> csv-files/assign/extended-runtime-1.csv <==
data,percent
0.5728592872619629,0.0
0.8661618232727051,0.004166666666666667
0.9151670932769775,0.008333333333333333
1.0255365371704102,0.0125
1.1733512878417969,0.016666666666666666
1.3506641387939453,0.020833333333333332
1.385958194732666,0.024999999999999998
1.4017267227172852,0.029166666666666667
1.4213924407958984,0.03333333333333333
1.469703197479248,0.0375
1.566760778427124,0.041666666666666664
1.5961759090423584,0.04583333333333333
1.6767773628234863,0.049999999999999996
1.6868977546691895,0.05416666666666667
1.7208995819091797,0.058333333333333334
1.840407371520996,0.0625
1.8454926013946533,0.06666666666666667
1.85953688621521,0.07083333333333333
2.038414239883423,0.075
2.0617012977600098,0.07916666666666666
2.122908353805542,0.08333333333333333
2.1271002292633057,0.0875
2.1287622451782227,0.09166666666666666
2.135809898376465,0.09583333333333333
2.1464030742645264,0.09999999999999999
2.1704819202423096,0.10416666666666667
2.200350046157837,0.10833333333333334
2.215733051300049,0.1125
2.2580058574676514,0.11666666666666667
2.332379102706909,0.12083333333333333
2.502023220062256,0.125
2.5084657669067383,0.12916666666666668
2.5131781101226807,0.13333333333333333
2.5145487785339355,0.1375
2.567737579345703,0.1416666666666667
2.619601249694824,0.14583333333333334
2.635383367538452,0.15000000000000002
2.8040316104888916,0.15416666666666667
2.83504056930542,0.15833333333333335
2.8637473583221436,0.1625
2.8713247776031494,0.16666666666666669
2.9186346530914307,0.17083333333333334
2.951803684234619,0.17500000000000002
3.06919264793396,0.17916666666666667
3.176229953765869,0.18333333333333335
3.3307735919952393,0.1875
3.381695032119751,0.19166666666666668
3.382786512374878,0.19583333333333333
3.503136157989502,0.2
3.734830856323242,0.2041666666666667
3.7443435192108154,0.20833333333333334
3.7626168727874756,0.21250000000000002
3.7648696899414062,0.21666666666666667
3.766164779663086,0.22083333333333335
3.7673938274383545,0.225
3.9130196571350098,0.22916666666666669
3.9162778854370117,0.23333333333333334
3.9251914024353027,0.23750000000000002
4.01063871383667,0.24166666666666667
4.012701749801636,0.24583333333333335
4.1072142124176025,0.25
4.208836555480957,0.25416666666666665
4.264971733093262,0.2583333333333333
4.282788515090942,0.26249999999999996
4.380209684371948,0.26666666666666666
4.38145112991333,0.2708333333333333
4.4931581020355225,0.27499999999999997
4.504897117614746,0.2791666666666667
4.543301343917847,0.2833333333333333
4.676885366439819,0.2875
4.716679334640503,0.29166666666666663
4.820578336715698,0.29583333333333334
4.952969074249268,0.3
4.956029176712036,0.30416666666666664
5.146214246749878,0.3083333333333333
5.197569131851196,0.3125
5.348804950714111,0.31666666666666665
5.514212608337402,0.3208333333333333
5.633056879043579,0.32499999999999996
5.734866619110107,0.32916666666666666
5.826679229736328,0.3333333333333333
5.835372686386108,0.33749999999999997
5.9393651485443115,0.3416666666666667
6.006221294403076,0.3458333333333333
6.0361504554748535,0.35
6.304362773895264,0.35416666666666663
6.336275577545166,0.35833333333333334
6.378170013427734,0.3625
6.62868332862854,0.36666666666666664
6.629521131515503,0.3708333333333333
6.650228977203369,0.375
6.650237321853638,0.37916666666666665
6.668323278427124,0.3833333333333333
6.684465408325195,0.38749999999999996
6.725528717041016,0.39166666666666666
6.752002477645874,0.3958333333333333
6.951745271682739,0.39999999999999997
7.024644374847412,0.4041666666666667
7.093052864074707,0.4083333333333333
7.277450084686279,0.4125
7.359628200531006,0.41666666666666663
7.401548624038696,0.42083333333333334
7.610640048980713,0.425
7.747740745544434,0.42916666666666664
7.79025936126709,0.4333333333333333
8.083020687103271,0.4375
8.164669275283813,0.44166666666666665
8.20190691947937,0.4458333333333333
8.336451530456543,0.44999999999999996
8.347274780273438,0.45416666666666666
8.424719333648682,0.4583333333333333
8.597980737686157,0.46249999999999997
8.660056591033936,0.4666666666666666
8.768470525741577,0.4708333333333333
8.997888565063477,0.475
9.093101263046265,0.47916666666666663
9.396633386611938,0.48333333333333334
9.673452377319336,0.4875
9.78080701828003,0.49166666666666664
10.035129070281982,0.4958333333333333
10.059171676635742,0.5
10.277289628982544,0.5041666666666667
10.278715133666992,0.5083333333333333
10.76421308517456,0.5125
10.901217460632324,0.5166666666666666
10.910728931427002,0.5208333333333333
11.030004262924194,0.525
11.781226396560669,0.5291666666666667
11.9066743850708,0.5333333333333333
11.957793951034546,0.5375
12.142983436584473,0.5416666666666666
12.187084674835205,0.5458333333333333
12.19973087310791,0.5499999999999999
12.35352349281311,0.5541666666666667
12.443387031555176,0.5583333333333333
12.951302528381348,0.5625
12.99682092666626,0.5666666666666667
13.587617635726929,0.5708333333333333
13.65650725364685,0.575
13.691149473190308,0.5791666666666666
13.951048374176025,0.5833333333333333
14.309716939926147,0.5875
14.504915237426758,0.5916666666666667
14.890103578567505,0.5958333333333333
14.998939752578735,0.6
15.619792699813843,0.6041666666666666
16.016605854034424,0.6083333333333333
16.190328121185303,0.6124999999999999
16.30679750442505,0.6166666666666667
16.54140615463257,0.6208333333333333
16.977417707443237,0.625
17.171371936798096,0.6291666666666667
17.86678409576416,0.6333333333333333
18.193683385849,0.6375
18.20792865753174,0.6416666666666666
18.286808490753174,0.6458333333333333
18.459153413772583,0.65
18.90602445602417,0.6541666666666667
19.352569580078125,0.6583333333333333
19.643791913986206,0.6625
20.609237670898438,0.6666666666666666
21.184847831726074,0.6708333333333333
21.334723711013794,0.6749999999999999
21.491703510284424,0.6791666666666667
23.1488356590271,0.6833333333333333
23.682183265686035,0.6875
23.860700130462646,0.6916666666666667
24.13519787788391,0.6958333333333333
24.340561866760254,0.7
25.07810664176941,0.7041666666666666
25.634058475494385,0.7083333333333333
25.64587163925171,0.7125
26.749666929244995,0.7166666666666667
27.287793159484863,0.7208333333333333
27.934194564819336,0.725
28.35142207145691,0.7291666666666666
29.023576259613037,0.7333333333333333
29.536690950393677,0.7374999999999999
31.252962827682495,0.7416666666666667
31.65135884284973,0.7458333333333333
33.08377003669739,0.75
36.35896348953247,0.7541666666666667
36.70549535751343,0.7583333333333333
37.90261459350586,0.7625
46.84918689727783,0.7666666666666666
48.19835829734802,0.7708333333333333
49.206342935562134,0.775
50.79144549369812,0.7791666666666667
51.77217721939087,0.7833333333333333
52.18611717224121,0.7875
57.339210748672485,0.7916666666666666
58.07461190223694,0.7958333333333333
58.53012275695801,0.7999999999999999
60.04123282432556,0.8041666666666667
69.76588916778564,0.8083333333333333
69.79949355125427,0.8125
72.9444329738617,0.8166666666666667
75.79610753059387,0.8208333333333333
79.51529431343079,0.825
80.28881096839905,0.8291666666666666
85.4648928642273,0.8333333333333333
91.5633864402771,0.8375
96.12327146530151,0.8416666666666667
99.62243413925171,0.8458333333333333
104.72154450416565,0.85
106.21328854560852,0.8541666666666666
107.41703629493713,0.8583333333333333
111.38178420066833,0.8624999999999999
112.56457829475403,0.8666666666666666
119.47097492218018,0.8708333333333333
123.5197422504425,0.875
136.59457802772522,0.8791666666666667
137.0750527381897,0.8833333333333333
143.08131575584412,0.8875
143.86217546463013,0.8916666666666666
146.81665086746216,0.8958333333333333
184.89637923240662,0.9
221.11972045898438,0.9041666666666667
252.21233868598938,0.9083333333333333
271.8479447364807,0.9125
276.82643938064575,0.9166666666666666
323.06009125709534,0.9208333333333333
356.6082615852356,0.9249999999999999
479.3358187675476,0.9291666666666666
580.3623626232147,0.9333333333333333
713.2884690761566,0.9375
766.2187197208405,0.9416666666666667
1735.3120217323303,0.9458333333333333
1885.814029455185,0.95
1893.687919139862,0.9541666666666666
2055.2415039539337,0.9583333333333333
2276.823140144348,0.9625
3304.0190846920013,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/extended-runtime-2.csv <==
data,percent
0.5728592872619629,0.0
0.5728592872619629,0.004166666666666667
0.5782063007354736,0.008333333333333333
0.5994675159454346,0.0125
0.6008846759796143,0.016666666666666666
0.6045207977294922,0.020833333333333332
0.6057908535003662,0.024999999999999998
0.613304615020752,0.029166666666666667
0.6150918006896973,0.03333333333333333
0.6173861026763916,0.0375
0.6216316223144531,0.041666666666666664
0.626622200012207,0.04583333333333333
0.6281383037567139,0.049999999999999996
0.6302940845489502,0.05416666666666667
0.6371195316314697,0.058333333333333334
0.6381001472473145,0.0625
0.6387012004852295,0.06666666666666667
0.641162633895874,0.07083333333333333
0.6439318656921387,0.075
0.6445984840393066,0.07916666666666666
0.6450769901275635,0.08333333333333333
0.6458663940429688,0.0875
0.6471023559570312,0.09166666666666666
0.6499111652374268,0.09583333333333333
0.6890535354614258,0.09999999999999999
0.6984808444976807,0.10416666666666667
0.6991188526153564,0.10833333333333334
0.7033231258392334,0.1125
0.707700252532959,0.11666666666666667
0.7095980644226074,0.12083333333333333
0.7225422859191895,0.125
0.7562501430511475,0.12916666666666668
0.7602972984313965,0.13333333333333333
0.7799849510192871,0.1375
0.7832574844360352,0.1416666666666667
0.7893908023834229,0.14583333333333334
0.8026285171508789,0.15000000000000002
0.80564284324646,0.15416666666666667
0.807612419128418,0.15833333333333335
0.8131403923034668,0.1625
0.8146131038665771,0.16666666666666669
0.815216064453125,0.17083333333333334
0.8199265003204346,0.17500000000000002
0.8234868049621582,0.17916666666666667
0.8252418041229248,0.18333333333333335
0.8288257122039795,0.1875
0.8313925266265869,0.19166666666666668
0.8442692756652832,0.19583333333333333
0.956650972366333,0.2
1.066497564315796,0.2041666666666667
1.1592772006988525,0.20833333333333334
1.1595253944396973,0.21250000000000002
1.1762275695800781,0.21666666666666667
1.1850152015686035,0.22083333333333335
1.2234339714050293,0.225
1.2327055931091309,0.22916666666666669
1.2505290508270264,0.23333333333333334
1.2607204914093018,0.23750000000000002
1.2769851684570312,0.24166666666666667
1.281831979751587,0.24583333333333335
1.293241024017334,0.25
1.3071811199188232,0.25416666666666665
1.3139150142669678,0.2583333333333333
1.3184795379638672,0.26249999999999996
1.3204450607299805,0.26666666666666666
1.3247134685516357,0.2708333333333333
1.3301799297332764,0.27499999999999997
1.3379311561584473,0.2791666666666667
1.342306137084961,0.2833333333333333
1.3446862697601318,0.2875
1.3551294803619385,0.29166666666666663
1.361419677734375,0.29583333333333334
1.361506462097168,0.3
1.362635612487793,0.30416666666666664
1.3642890453338623,0.3083333333333333
1.364931583404541,0.3125
1.3677220344543457,0.31666666666666665
1.369800329208374,0.3208333333333333
1.3930613994598389,0.32499999999999996
1.394970417022705,0.32916666666666666
1.4059627056121826,0.3333333333333333
1.4075610637664795,0.33749999999999997
1.4161412715911865,0.3416666666666667
1.4190940856933594,0.3458333333333333
1.4258880615234375,0.35
1.4385085105895996,0.35416666666666663
1.4393031597137451,0.35833333333333334
1.4477074146270752,0.3625
1.4538350105285645,0.36666666666666664
1.4569141864776611,0.3708333333333333
1.4585235118865967,0.375
1.4627022743225098,0.37916666666666665
1.4670639038085938,0.3833333333333333
1.4724233150482178,0.38749999999999996
1.480970859527588,0.39166666666666666
1.4856150150299072,0.3958333333333333
1.50677490234375,0.39999999999999997
1.5251760482788086,0.4041666666666667
1.5446786880493164,0.4083333333333333
1.548945426940918,0.4125
1.5729475021362305,0.41666666666666663
1.604717493057251,0.42083333333333334
1.6087675094604492,0.425
1.6230206489562988,0.42916666666666664
1.6599373817443848,0.4333333333333333
1.677344560623169,0.4375
1.6805062294006348,0.44166666666666665
1.694380521774292,0.4458333333333333
1.756927251815796,0.44999999999999996
1.8355040550231934,0.45416666666666666
1.8756093978881836,0.4583333333333333
2.0860278606414795,0.46249999999999997
2.0862948894500732,0.4666666666666666
2.0971810817718506,0.4708333333333333
2.1169004440307617,0.475
2.126972198486328,0.47916666666666663
2.153887987136841,0.48333333333333334
2.1663010120391846,0.4875
2.1910321712493896,0.49166666666666664
2.2094502449035645,0.4958333333333333
2.210397243499756,0.5
2.221980333328247,0.5041666666666667
2.2252345085144043,0.5083333333333333
2.23903751373291,0.5125
2.2391018867492676,0.5166666666666666
2.273545265197754,0.5208333333333333
2.3670902252197266,0.525
2.3702147006988525,0.5291666666666667
2.3752944469451904,0.5333333333333333
2.4090473651885986,0.5375
2.417320966720581,0.5416666666666666
2.4296329021453857,0.5458333333333333
2.4608302116394043,0.5499999999999999
2.468620538711548,0.5541666666666667
2.4886856079101562,0.5583333333333333
2.48909330368042,0.5625
2.490419626235962,0.5666666666666667
2.502924680709839,0.5708333333333333
2.5178205966949463,0.575
2.5398387908935547,0.5791666666666666
2.580764055252075,0.5833333333333333
2.597153902053833,0.5875
2.60368275642395,0.5916666666666667
2.6058619022369385,0.5958333333333333
2.6501474380493164,0.6
2.6714487075805664,0.6041666666666666
2.677450656890869,0.6083333333333333
2.7148690223693848,0.6124999999999999
2.738560914993286,0.6166666666666667
2.8002753257751465,0.6208333333333333
2.855407238006592,0.625
2.864495038986206,0.6291666666666667
2.8787975311279297,0.6333333333333333
2.887310028076172,0.6375
2.9135890007019043,0.6416666666666666
2.9874062538146973,0.6458333333333333
2.992082118988037,0.65
2.994537591934204,0.6541666666666667
3.0576820373535156,0.6583333333333333
3.060553550720215,0.6625
3.066847085952759,0.6666666666666666
3.084868907928467,0.6708333333333333
3.087550640106201,0.6749999999999999
3.1018717288970947,0.6791666666666667
3.1084558963775635,0.6833333333333333
3.1734368801116943,0.6875
3.2592997550964355,0.6916666666666667
3.3024137020111084,0.6958333333333333
3.3967125415802,0.7
3.499722719192505,0.7041666666666666
3.5330631732940674,0.7083333333333333
3.551375150680542,0.7125
3.5603718757629395,0.7166666666666667
3.5651023387908936,0.7208333333333333
3.6304495334625244,0.725
3.705203056335449,0.7291666666666666
3.71303653717041,0.7333333333333333
3.7146358489990234,0.7374999999999999
3.773782730102539,0.7416666666666667
3.8350157737731934,0.7458333333333333
3.921832799911499,0.75
3.931899070739746,0.7541666666666667
3.9418933391571045,0.7583333333333333
3.942117214202881,0.7625
3.955749273300171,0.7666666666666666
4.0079638957977295,0.7708333333333333
4.0251359939575195,0.775
4.049160957336426,0.7791666666666667
4.06026554107666,0.7833333333333333
4.091611385345459,0.7875
4.1005659103393555,0.7916666666666666
4.1092119216918945,0.7958333333333333
4.123722314834595,0.7999999999999999
4.126355886459351,0.8041666666666667
4.13170599937439,0.8083333333333333
4.185976982116699,0.8125
4.190603733062744,0.8166666666666667
4.191426038742065,0.8208333333333333
4.19679069519043,0.825
4.200071811676025,0.8291666666666666
4.2219696044921875,0.8333333333333333
4.253567218780518,0.8375
4.382128953933716,0.8416666666666667
4.587231636047363,0.8458333333333333
4.705340623855591,0.85
4.7504353523254395,0.8541666666666666
4.767402172088623,0.8583333333333333
4.772750616073608,0.8624999999999999
4.811668872833252,0.8666666666666666
4.84643292427063,0.8708333333333333
4.924622535705566,0.875
4.9562766551971436,0.8791666666666667
5.015474081039429,0.8833333333333333
5.022945404052734,0.8875
5.034669399261475,0.8916666666666666
5.051599502563477,0.8958333333333333
5.062131643295288,0.9
5.312899589538574,0.9041666666666667
5.3164684772491455,0.9083333333333333
5.3531928062438965,0.9125
5.371235132217407,0.9166666666666666
5.383551120758057,0.9208333333333333
5.454477548599243,0.9249999999999999
5.479878902435303,0.9291666666666666
5.512866973876953,0.9333333333333333
5.717653512954712,0.9375
5.742677211761475,0.9416666666666667
5.746646404266357,0.9458333333333333
5.8939409255981445,0.95
5.901583194732666,0.9541666666666666
6.148730754852295,0.9583333333333333
6.229782581329346,0.9625
6.301851511001587,0.9666666666666667
6.388079643249512,0.9708333333333333
6.521996736526489,0.975
6.560593843460083,0.9791666666666666
6.625114917755127,0.9833333333333333
6.638034105300903,0.9874999999999999
6.683538198471069,0.9916666666666666
7.0086164474487305,0.9958333333333333
8.555482387542725,1.0
5000.0,1.0


==> csv-files/assign/projected-gap-0.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
3.295709070093097e-10,0.725
2.5641025576288273e-09,0.7291666666666666
4.048582065188534e-09,0.7333333333333333
7.583153068443002e-09,0.7374999999999999
1.9809965449203845e-05,0.7416666666666667
0.0031847133757961785,0.7458333333333333
0.005641024111242547,0.75
0.006030722557809499,0.7541666666666667
0.008357975849815043,0.7583333333333333
0.00964630225080404,0.7625
0.01448654208811941,0.7666666666666666
0.014911024426147262,0.7708333333333333
0.018246976412909347,0.775
0.018359380938527403,0.7791666666666667
0.020764234383637732,0.7833333333333333
0.027699497021351615,0.7875
0.035445734033516946,0.7916666666666666
0.03640727545817221,0.7958333333333333
0.03692963274459961,0.7999999999999999
0.037952613225228984,0.8041666666666667
0.040375765843118055,0.8083333333333333
0.0424277687413529,0.8125
0.042693494830122476,0.8166666666666667
0.04528804353839935,0.8208333333333333
0.04877592074059621,0.825
0.052243933476007594,0.8291666666666666
0.0540297846525472,0.8333333333333333
0.05506117908787664,0.8375
0.05562516587868427,0.8416666666666667
0.05586844968181036,0.8458333333333333
0.05605432822778208,0.85
0.05863097740782087,0.8541666666666666
0.060304277444373486,0.8583333333333333
0.06136045488467455,0.8624999999999999
0.06542680530032426,0.8666666666666666
0.065660077664549,0.8708333333333333
0.06641804077323601,0.875
0.06699334820854977,0.8791666666666667
0.06748041569376478,0.8833333333333333
0.06767934451317033,0.8875
0.06845598718545455,0.8916666666666666
0.06984809689244895,0.8958333333333333
0.07000654428368698,0.9
0.07041770793489203,0.9041666666666667
0.07257900986363916,0.9083333333333333
0.07336202566057197,0.9125
0.07364907049165965,0.9166666666666666
0.07378065132613927,0.9208333333333333
0.07423673126890601,0.9249999999999999
0.0750082904398713,0.9291666666666666
0.07612522132351547,0.9333333333333333
0.07866726815263386,0.9375
0.07977563173308619,0.9416666666666667
0.08047596425894901,0.9458333333333333
0.08123603106806508,0.95
0.08151891063577711,0.9541666666666666
0.08315152193237921,0.9583333333333333
0.08726426970391428,0.9625
0.09422166283503344,0.9666666666666667
0.09611547708156755,0.9708333333333333
0.10695042009588063,0.975
0.11189372216279765,0.9791666666666666
0.11833337132677292,0.9833333333333333
0.12886498808630273,0.9874999999999999
0.15855341951860277,0.9916666666666666
0.1701120071987725,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/projected-gap-1.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
1.4705880643947136e-09,0.8624999999999999
2.1739127908443585e-09,0.8666666666666666
3.0364372392972956e-09,0.8708333333333333
3.1948881708474207e-09,0.875
3.9146604032374365e-05,0.8791666666666667
4.751597064591071e-05,0.8833333333333333
5.472929522338721e-05,0.8875
5.6506752559336344e-05,0.8916666666666666
6.49412719957418e-05,0.8958333333333333
6.974878244528026e-05,0.9
7.261636772846063e-05,0.9041666666666667
9.230752523612184e-05,0.9083333333333333
0.0028672238967656833,0.9125
0.004089618636097743,0.9166666666666666
0.004285937238150849,0.9208333333333333
0.007774468547492105,0.9249999999999999
0.007820497559814135,0.9291666666666666
0.009474307191956908,0.9333333333333333
0.01476844060122799,0.9375
0.015787843799949346,0.9416666666666667
0.020947139418924735,0.9458333333333333
0.022286105343636183,0.95
0.025154652576736523,0.9541666666666666
0.028405175664184715,0.9583333333333333
0.028537046587587583,0.9625
0.03382759802294176,0.9666666666666667
0.042289847522015825,0.9708333333333333
0.04370047992541765,0.975
0.046372775607295406,0.9791666666666666
0.05301528805756018,0.9833333333333333
0.06872852233676806,0.9874999999999999
0.07083970233028174,0.9916666666666666
0.08662711414614802,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/projected-gap-2.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
2.8735645178810164e-09,0.8583333333333333
5.8460280329149135e-05,0.8624999999999999
7.419498441856408e-05,0.8666666666666666
7.716908310745946e-05,0.8708333333333333
9.692613466194659e-05,0.875
0.002439408246773775,0.8791666666666667
0.0033426993444366357,0.8833333333333333
0.004889975999175981,0.8875
0.00594808506668178,0.8916666666666666
0.007726423902894444,0.8958333333333333
0.009268477694021426,0.9
0.01078431372549042,0.9041666666666667
0.011751033057851103,0.9083333333333333
0.01542763616296025,0.9125
0.025520553561716335,0.9166666666666666
0.032632045735417885,0.9208333333333333
0.034451901978871866,0.9249999999999999
0.0397364844434159,0.9291666666666666
0.04186943566237193,0.9333333333333333
0.04281476186147469,0.9375
0.04801966223879909,0.9416666666666667
0.052902323229194866,0.9458333333333333
0.057165530089243376,0.95
0.05854363473483147,0.9541666666666666
0.05875921665121515,0.9583333333333333
0.06200267562642996,0.9625
0.0644572943151905,0.9666666666666667
0.08709887743950899,0.9708333333333333
0.09124042745597744,0.975
0.09197290871622398,0.9791666666666666
0.1014037836787627,0.9833333333333333
0.10200217302584202,0.9874999999999999
0.11719649322771179,0.9916666666666666
0.1231745617779172,0.9958333333333333
0.15111679287698998,1.0
1.0,1.0


==> csv-files/assign/projected-gap-3.csv <==
data,percent
0.0,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
2.1171281109962647e-11,0.8375
1.7241371426342972e-09,0.8416666666666667
2.40500235791779e-09,0.8458333333333333
2.7372261667325644e-09,0.85
2.8735632111357547e-09,0.8541666666666666
3.2840723813064264e-09,0.8583333333333333
6.5789474764674274e-09,0.8624999999999999
1.832930225889509e-05,0.8666666666666666
4.3822666291889177e-05,0.8708333333333333
4.9558925562891014e-05,0.875
8.964106029874318e-05,0.8791666666666667
0.002980817150215284,0.8833333333333333
0.005469407882807758,0.8875
0.019383272082964382,0.8916666666666666
0.03462900039152875,0.8958333333333333
0.03522729022028626,0.9
0.03538745353972767,0.9041666666666667
0.041270033263309906,0.9083333333333333
0.04567839938643631,0.9125
0.046128685322390395,0.9166666666666666
0.04640124753273557,0.9208333333333333
0.05423843964097595,0.9249999999999999
0.057817277493103426,0.9291666666666666
0.06279544275317667,0.9333333333333333
0.06984080064311873,0.9375
0.07159961785768115,0.9416666666666667
0.07173987567039983,0.9458333333333333
0.07418697181509006,0.95
0.07775739138929827,0.9541666666666666
0.0790190948790884,0.9583333333333333
0.07903270208369353,0.9625
0.08000088626720162,0.9666666666666667
0.0824852457407278,0.9708333333333333
0.08322450461210695,0.975
0.08331288944548411,0.9791666666666666
0.09422870184963295,0.9833333333333333
0.09661034705229092,0.9874999999999999
0.09859500765529627,0.9916666666666666
0.10469525982963626,0.9958333333333333
0.11131204674489606,1.0
1.0,1.0


==> csv-files/assign/projected-runtime-0.csv <==
data,percent
0.5668144226074219,0.0
1.8631720542907715,0.004166666666666667
1.8879966735839844,0.008333333333333333
1.9056775569915771,0.0125
1.9106967449188232,0.016666666666666666
1.9313523769378662,0.020833333333333332
1.9509868621826172,0.024999999999999998
2.025571823120117,0.029166666666666667
2.303617477416992,0.03333333333333333
2.3499104976654053,0.0375
2.500237464904785,0.041666666666666664
2.531618356704712,0.04583333333333333
2.698489189147949,0.049999999999999996
2.77925705909729,0.05416666666666667
2.89176082611084,0.058333333333333334
2.892629861831665,0.0625
2.912829637527466,0.06666666666666667
3.0110223293304443,0.07083333333333333
3.0696330070495605,0.075
3.1604199409484863,0.07916666666666666
3.258923053741455,0.08333333333333333
3.345715045928955,0.0875
3.3727798461914062,0.09166666666666666
3.6960036754608154,0.09583333333333333
3.8504788875579834,0.09999999999999999
3.8570609092712402,0.10416666666666667
3.8598811626434326,0.10833333333333334
4.088911533355713,0.1125
4.169677019119263,0.11666666666666667
4.192980051040649,0.12083333333333333
4.323939085006714,0.125
4.80801248550415,0.12916666666666668
4.844606161117554,0.13333333333333333
4.886325120925903,0.1375
5.0826311111450195,0.1416666666666667
5.087813377380371,0.14583333333333334
5.128876686096191,0.15000000000000002
5.2334136962890625,0.15416666666666667
5.250032663345337,0.15833333333333335
5.327913761138916,0.1625
5.365583658218384,0.16666666666666669
5.3824169635772705,0.17083333333333334
5.397353887557983,0.17500000000000002
5.468597173690796,0.17916666666666667
5.550960302352905,0.18333333333333335
5.6560821533203125,0.1875
5.657885551452637,0.19166666666666668
5.672007322311401,0.19583333333333333
5.747207164764404,0.2
5.8940818309783936,0.2041666666666667
5.918403148651123,0.20833333333333334
5.9588377475738525,0.21250000000000002
5.966555595397949,0.21666666666666667
6.003566741943359,0.22083333333333335
6.0038275718688965,0.225
6.02105188369751,0.22916666666666669
6.227009534835815,0.23333333333333334
6.233248710632324,0.23750000000000002
6.409129619598389,0.24166666666666667
6.434877395629883,0.24583333333333335
6.594708204269409,0.25
7.008135557174683,0.25416666666666665
7.274045467376709,0.2583333333333333
7.611042022705078,0.26249999999999996
8.048260688781738,0.26666666666666666
8.556437253952026,0.2708333333333333
9.0703444480896,0.27499999999999997
9.088409662246704,0.2791666666666667
9.311805009841919,0.2833333333333333
9.344447374343872,0.2875
9.421652555465698,0.29166666666666663
9.440009117126465,0.29583333333333334
9.45436692237854,0.3
9.720923900604248,0.30416666666666664
9.763595819473267,0.3083333333333333
9.90674376487732,0.3125
10.001051664352417,0.31666666666666665
10.011460065841675,0.3208333333333333
10.058131694793701,0.32499999999999996
10.20719575881958,0.32916666666666666
10.259875297546387,0.3333333333333333
10.34479832649231,0.33749999999999997
10.47476315498352,0.3416666666666667
10.648662328720093,0.3458333333333333
10.695648193359375,0.35
10.834503412246704,0.35416666666666663
11.11515498161316,0.35833333333333334
11.388473510742188,0.3625
11.503779411315918,0.36666666666666664
11.90489649772644,0.3708333333333333
12.319333791732788,0.375
13.374903917312622,0.37916666666666665
13.4382963180542,0.3833333333333333
14.28371524810791,0.38749999999999996
14.34216046333313,0.39166666666666666
15.247408390045166,0.3958333333333333
15.386938095092773,0.39999999999999997
15.689881086349487,0.4041666666666667
16.6887526512146,0.4083333333333333
16.910956859588623,0.4125
17.88567066192627,0.41666666666666663
18.37653613090515,0.42083333333333334
18.387009382247925,0.425
19.42378330230713,0.42916666666666664
19.53697419166565,0.4333333333333333
21.038054704666138,0.4375
21.712958574295044,0.44166666666666665
21.94986605644226,0.4458333333333333
24.232900142669678,0.44999999999999996
27.059314966201782,0.45416666666666666
27.175612688064575,0.4583333333333333
27.25842261314392,0.46249999999999997
28.755412817001343,0.4666666666666666
35.08927536010742,0.4708333333333333
35.162513732910156,0.475
36.9452748298645,0.47916666666666663
39.56656289100647,0.48333333333333334
40.03089880943298,0.4875
40.9527792930603,0.49166666666666664
41.37433886528015,0.4958333333333333
44.92083382606506,0.5
45.592034578323364,0.5041666666666667
52.23470091819763,0.5083333333333333
52.682446002960205,0.5125
57.12410759925842,0.5166666666666666
61.4668972492218,0.5208333333333333
72.23246622085571,0.525
84.62813353538513,0.5291666666666667
87.50952959060669,0.5333333333333333
90.18247294425964,0.5375
96.8537495136261,0.5416666666666666
101.78629946708679,0.5458333333333333
109.056640625,0.5499999999999999
111.71452450752258,0.5541666666666667
112.19890117645264,0.5583333333333333
113.34242105484009,0.5625
115.00479936599731,0.5666666666666667
118.01425743103027,0.5708333333333333
130.32967400550842,0.575
136.04497289657593,0.5791666666666666
138.52665042877197,0.5833333333333333
144.4282784461975,0.5875
212.63129234313965,0.5916666666666667
230.91980838775635,0.5958333333333333
235.8537518978119,0.6
248.68441820144653,0.6041666666666666
273.4535779953003,0.6083333333333333
292.4457907676697,0.6124999999999999
293.56651496887207,0.6166666666666667
298.5428771972656,0.6208333333333333
308.1986768245697,0.625
342.94366121292114,0.6291666666666667
347.39247012138367,0.6333333333333333
358.5700149536133,0.6375
381.23447608947754,0.6416666666666666
443.4944796562195,0.6458333333333333
448.1157305240631,0.65
487.46141242980957,0.6541666666666667
496.480375289917,0.6583333333333333
496.59969305992126,0.6625
528.370619058609,0.6666666666666666
544.931380033493,0.6708333333333333
585.4935102462769,0.6749999999999999
646.6100208759308,0.6791666666666667
690.4546940326691,0.6833333333333333
704.3566088676453,0.6875
773.7112905979156,0.6916666666666667
794.416054725647,0.6958333333333333
866.8039336204529,0.7
885.8478081226349,0.7041666666666666
931.3630168437958,0.7083333333333333
949.8669290542603,0.7125
998.1885907649994,0.7166666666666667
1096.8927836418152,0.7208333333333333
1247.5490865707397,0.725
1448.1999056339264,0.7291666666666666
3034.8590908050537,0.7333333333333333
3385.28924536705,0.7374999999999999
3579.0349221229553,0.7416666666666667
5000.0,0.7458333333333333
5000.0,0.75
5000.0,0.7541666666666667
5000.0,0.7583333333333333
5000.0,0.7625
5000.0,0.7666666666666666
5000.0,0.7708333333333333
5000.0,0.775
5000.0,0.7791666666666667
5000.0,0.7833333333333333
5000.0,0.7875
5000.0,0.7916666666666666
5000.0,0.7958333333333333
5000.0,0.7999999999999999
5000.0,0.8041666666666667
5000.0,0.8083333333333333
5000.0,0.8125
5000.0,0.8166666666666667
5000.0,0.8208333333333333
5000.0,0.825
5000.0,0.8291666666666666
5000.0,0.8333333333333333
5000.0,0.8375
5000.0,0.8416666666666667
5000.0,0.8458333333333333
5000.0,0.85
5000.0,0.8541666666666666
5000.0,0.8583333333333333
5000.0,0.8624999999999999
5000.0,0.8666666666666666
5000.0,0.8708333333333333
5000.0,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/projected-runtime-1.csv <==
data,percent
0.5668144226074219,0.0
0.5668144226074219,0.004166666666666667
0.5917520523071289,0.008333333333333333
0.6019914150238037,0.0125
0.6320970058441162,0.016666666666666666
0.9603347778320312,0.020833333333333332
1.0085327625274658,0.024999999999999998
1.0687921047210693,0.029166666666666667
1.077949047088623,0.03333333333333333
1.0856916904449463,0.0375
1.126751184463501,0.041666666666666664
1.1299009323120117,0.04583333333333333
1.1317849159240723,0.049999999999999996
1.1357717514038086,0.05416666666666667
1.1600096225738525,0.058333333333333334
1.169968843460083,0.0625
1.1703441143035889,0.06666666666666667
1.171846866607666,0.07083333333333333
1.1799449920654297,0.075
1.200826644897461,0.07916666666666666
1.2991552352905273,0.08333333333333333
1.3394386768341064,0.0875
1.3498446941375732,0.09166666666666666
1.3603923320770264,0.09583333333333333
1.3781492710113525,0.09999999999999999
1.3994512557983398,0.10416666666666667
1.4236176013946533,0.10833333333333334
1.5005671977996826,0.1125
1.519467830657959,0.11666666666666667
1.6077239513397217,0.12083333333333333
1.645092248916626,0.125
1.6573290824890137,0.12916666666666668
1.6764683723449707,0.13333333333333333
1.68827223777771,0.1375
1.7198371887207031,0.1416666666666667
1.792473554611206,0.14583333333333334
1.8105897903442383,0.15000000000000002
1.8131487369537354,0.15416666666666667
1.8715722560882568,0.15833333333333335
1.911287546157837,0.1625
1.9331178665161133,0.16666666666666669
1.9354958534240723,0.17083333333333334
1.9489507675170898,0.17500000000000002
1.9495115280151367,0.17916666666666667
1.999135971069336,0.18333333333333335
2.0364577770233154,0.1875
2.050961494445801,0.19166666666666668
2.0976014137268066,0.19583333333333333
2.132359743118286,0.2
2.1464130878448486,0.2041666666666667
2.208855152130127,0.20833333333333334
2.2250030040740967,0.21250000000000002
2.3064427375793457,0.21666666666666667
2.314105749130249,0.22083333333333335
2.321483612060547,0.225
2.415900230407715,0.22916666666666669
2.423943519592285,0.23333333333333334
2.430654764175415,0.23750000000000002
2.4724175930023193,0.24166666666666667
2.543236494064331,0.24583333333333335
2.55915904045105,0.25
2.5699260234832764,0.25416666666666665
2.6648993492126465,0.2583333333333333
2.681239366531372,0.26249999999999996
2.683980941772461,0.26666666666666666
2.7317826747894287,0.2708333333333333
2.743192672729492,0.27499999999999997
2.8295977115631104,0.2791666666666667
2.9149463176727295,0.2833333333333333
2.9570741653442383,0.2875
3.0507068634033203,0.29166666666666663
3.1601436138153076,0.29583333333333334
3.169874668121338,0.3
3.251831531524658,0.30416666666666664
3.254988670349121,0.3083333333333333
3.256260633468628,0.3125
3.303683280944824,0.31666666666666665
3.310445785522461,0.3208333333333333
3.3211090564727783,0.32499999999999996
3.348115921020508,0.32916666666666666
3.372474431991577,0.3333333333333333
3.3798506259918213,0.33749999999999997
3.3932387828826904,0.3416666666666667
3.416158676147461,0.3458333333333333
3.4320106506347656,0.35
3.4809725284576416,0.35416666666666663
3.492126703262329,0.35833333333333334
3.6167945861816406,0.3625
3.7473175525665283,0.36666666666666664
3.813997983932495,0.3708333333333333
3.8478472232818604,0.375
3.928281307220459,0.37916666666666665
3.930286169052124,0.3833333333333333
3.94258189201355,0.38749999999999996
3.991603374481201,0.39166666666666666
4.032856464385986,0.3958333333333333
4.034526824951172,0.39999999999999997
4.172922849655151,0.4041666666666667
4.2781407833099365,0.4083333333333333
4.278358459472656,0.4125
4.318869590759277,0.41666666666666663
4.412264108657837,0.42083333333333334
4.618276834487915,0.425
4.6372904777526855,0.42916666666666664
4.680074214935303,0.4333333333333333
4.6879189014434814,0.4375
4.721322774887085,0.44166666666666665
4.736576795578003,0.4458333333333333
4.900431394577026,0.44999999999999996
5.054698705673218,0.45416666666666666
5.167932033538818,0.4583333333333333
5.238098382949829,0.46249999999999997
5.286513090133667,0.4666666666666666
5.294306516647339,0.4708333333333333
5.345661878585815,0.475
5.752114534378052,0.47916666666666663
5.767920255661011,0.48333333333333334
5.854485273361206,0.4875
5.906177759170532,0.49166666666666664
6.63342022895813,0.4958333333333333
6.959392070770264,0.5
7.4543986320495605,0.5041666666666667
7.659870624542236,0.5083333333333333
7.7607197761535645,0.5125
8.322502851486206,0.5166666666666666
9.042895317077637,0.5208333333333333
9.152303457260132,0.525
9.780060529708862,0.5291666666666667
10.389584064483643,0.5333333333333333
11.214333295822144,0.5375
11.373754262924194,0.5416666666666666
11.544021844863892,0.5458333333333333
11.768247604370117,0.5499999999999999
11.914731502532959,0.5541666666666667
13.296430587768555,0.5583333333333333
13.498234033584595,0.5625
14.966711521148682,0.5666666666666667
15.980108976364136,0.5708333333333333
16.07233238220215,0.575
17.733715057373047,0.5791666666666666
17.851303100585938,0.5833333333333333
19.272112607955933,0.5875
19.346999883651733,0.5916666666666667
20.2725350856781,0.5958333333333333
20.308034420013428,0.6
20.345362186431885,0.6041666666666666
20.743974447250366,0.6083333333333333
22.407182931900024,0.6124999999999999
22.586341381072998,0.6166666666666667
22.818565607070923,0.6208333333333333
23.275439739227295,0.625
23.583314418792725,0.6291666666666667
24.62861204147339,0.6333333333333333
25.200690031051636,0.6375
25.73090434074402,0.6416666666666666
26.439866065979004,0.6458333333333333
32.526851177215576,0.65
34.006640672683716,0.6541666666666667
34.75440239906311,0.6583333333333333
35.73711395263672,0.6625
36.026373624801636,0.6666666666666666
62.37488865852356,0.6708333333333333
64.73025441169739,0.6749999999999999
65.03204035758972,0.6791666666666667
67.35387134552002,0.6833333333333333
68.34696865081787,0.6875
68.73811864852905,0.6916666666666667
71.27772665023804,0.6958333333333333
71.57283568382263,0.7
73.50679802894592,0.7041666666666666
85.40807509422302,0.7083333333333333
86.50976204872131,0.7125
86.70656752586365,0.7166666666666667
91.36160850524902,0.7208333333333333
96.80939555168152,0.725
97.80657410621643,0.7291666666666666
98.82693839073181,0.7333333333333333
113.39167380332947,0.7374999999999999
114.3787248134613,0.7416666666666667
122.72475862503052,0.7458333333333333
123.59213900566101,0.75
125.56578302383423,0.7541666666666667
131.2768898010254,0.7583333333333333
134.30808353424072,0.7625
134.34992051124573,0.7666666666666666
147.27141547203064,0.7708333333333333
149.60803055763245,0.775
151.89861702919006,0.7791666666666667
154.1347279548645,0.7833333333333333
172.6948585510254,0.7875
183.66538858413696,0.7916666666666666
205.59379959106445,0.7958333333333333
230.70969605445862,0.7999999999999999
244.00429940223694,0.8041666666666667
291.5049993991852,0.8083333333333333
303.64580273628235,0.8125
313.3926274776459,0.8166666666666667
314.22241377830505,0.8208333333333333
314.3671305179596,0.825
325.22492027282715,0.8291666666666666
329.50579500198364,0.8333333333333333
341.2922101020813,0.8375
345.7255630493164,0.8416666666666667
392.8567397594452,0.8458333333333333
420.2610557079315,0.85
437.3133203983307,0.8541666666666666
437.57391238212585,0.8583333333333333
492.00289845466614,0.8624999999999999
518.0213143825531,0.8666666666666666
613.4558007717133,0.8708333333333333
631.5029382705688,0.875
635.8060340881348,0.8791666666666667
691.322169303894,0.8833333333333333
986.1284337043762,0.8875
1076.5987660884857,0.8916666666666666
1082.2454147338867,0.8958333333333333
1325.3240549564362,0.9
1739.8867046833038,0.9041666666666667
2536.669694662094,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/projected-runtime-2.csv <==
data,percent
0.5668144226074219,0.0
0.7414944171905518,0.004166666666666667
0.9139385223388672,0.008333333333333333
0.983795166015625,0.0125
1.1042463779449463,0.016666666666666666
1.234630823135376,0.020833333333333332
1.2410147190093994,0.024999999999999998
1.4614124298095703,0.029166666666666667
1.4915771484375,0.03333333333333333
1.5234503746032715,0.0375
1.559535264968872,0.041666666666666664
1.5678346157073975,0.04583333333333333
1.6257250308990479,0.049999999999999996
1.6842238903045654,0.05416666666666667
1.7220697402954102,0.058333333333333334
1.8665740489959717,0.0625
1.8804476261138916,0.06666666666666667
1.9201571941375732,0.07083333333333333
1.9434137344360352,0.075
1.9829318523406982,0.07916666666666666
2.027876853942871,0.08333333333333333
2.0901193618774414,0.0875
2.1150312423706055,0.09166666666666666
2.156728506088257,0.09583333333333333
2.186681032180786,0.09999999999999999
2.241666555404663,0.10416666666666667
2.2495903968811035,0.10833333333333334
2.255519151687622,0.1125
2.296790599822998,0.11666666666666667
2.3363075256347656,0.12083333333333333
2.385253429412842,0.125
2.404529333114624,0.12916666666666668
2.4495909214019775,0.13333333333333333
2.4948792457580566,0.1375
2.6262872219085693,0.1416666666666667
2.6418631076812744,0.14583333333333334
2.647111177444458,0.15000000000000002
2.652552366256714,0.15416666666666667
2.6615755558013916,0.15833333333333335
2.680328845977783,0.1625
2.8177640438079834,0.16666666666666669
2.8567259311676025,0.17083333333333334
2.861595869064331,0.17500000000000002
2.9105350971221924,0.17916666666666667
2.9183008670806885,0.18333333333333335
2.9737608432769775,0.1875
3.023670196533203,0.19166666666666668
3.04064679145813,0.19583333333333333
3.0541749000549316,0.2
3.0656020641326904,0.2041666666666667
3.1223361492156982,0.20833333333333334
3.1468515396118164,0.21250000000000002
3.174525022506714,0.21666666666666667
3.2070298194885254,0.22083333333333335
3.2531609535217285,0.225
3.342477321624756,0.22916666666666669
3.3504254817962646,0.23333333333333334
3.36987042427063,0.23750000000000002
3.540926456451416,0.24166666666666667
3.566793203353882,0.24583333333333335
3.5713064670562744,0.25
3.6871860027313232,0.25416666666666665
3.709092855453491,0.2583333333333333
3.7934107780456543,0.26249999999999996
4.14130973815918,0.26666666666666666
4.3587987422943115,0.2708333333333333
4.426076889038086,0.27499999999999997
4.450946092605591,0.2791666666666667
4.493264198303223,0.2833333333333333
4.523064374923706,0.2875
4.585517406463623,0.29166666666666663
4.742863416671753,0.29583333333333334
5.05190896987915,0.3
5.074008464813232,0.30416666666666664
5.099363088607788,0.3083333333333333
5.163638114929199,0.3125
5.236053228378296,0.31666666666666665
5.526819705963135,0.3208333333333333
5.551321268081665,0.32499999999999996
5.564889907836914,0.32916666666666666
5.6246702671051025,0.3333333333333333
5.647699356079102,0.33749999999999997
5.649057388305664,0.3416666666666667
5.674497365951538,0.3458333333333333
5.925491571426392,0.35
5.933305263519287,0.35416666666666663
6.0023438930511475,0.35833333333333334
6.0278542041778564,0.3625
6.0302414894104,0.36666666666666664
6.206990957260132,0.3708333333333333
6.422661542892456,0.375
6.43789005279541,0.37916666666666665
6.472442626953125,0.3833333333333333
6.550238370895386,0.38749999999999996
6.577045679092407,0.39166666666666666
6.645000219345093,0.3958333333333333
6.687750577926636,0.39999999999999997
6.713386535644531,0.4041666666666667
6.7334675788879395,0.4083333333333333
7.838236093521118,0.4125
8.131783723831177,0.41666666666666663
8.494073867797852,0.42083333333333334
8.85185718536377,0.425
8.953653573989868,0.42916666666666664
9.157469034194946,0.4333333333333333
9.283508539199829,0.4375
9.470802068710327,0.44166666666666665
9.47306776046753,0.4458333333333333
10.03722620010376,0.44999999999999996
10.129578590393066,0.45416666666666666
10.567853212356567,0.4583333333333333
11.032827854156494,0.46249999999999997
11.147454738616943,0.4666666666666666
11.839078426361084,0.4708333333333333
12.050320148468018,0.475
12.168545961380005,0.47916666666666663
12.724290132522583,0.48333333333333334
13.775811672210693,0.4875
14.147027254104614,0.49166666666666664
14.621777772903442,0.4958333333333333
14.626872301101685,0.5
14.789873361587524,0.5041666666666667
14.922423362731934,0.5083333333333333
16.160399675369263,0.5125
17.1330726146698,0.5166666666666666
22.563143253326416,0.5208333333333333
25.561598539352417,0.525
26.698389053344727,0.5291666666666667
27.389268159866333,0.5333333333333333
27.42104172706604,0.5375
30.146464824676514,0.5416666666666666
32.19468641281128,0.5458333333333333
32.980894565582275,0.5499999999999999
36.41549754142761,0.5541666666666667
38.03410077095032,0.5583333333333333
39.71557116508484,0.5625
42.92527389526367,0.5666666666666667
50.699678897857666,0.5708333333333333
51.88991689682007,0.575
52.5009126663208,0.5791666666666666
53.62199950218201,0.5833333333333333
56.8590726852417,0.5875
58.22998905181885,0.5916666666666667
61.93718123435974,0.5958333333333333
62.93577718734741,0.6
67.11612010002136,0.6041666666666666
68.01189303398132,0.6083333333333333
69.57035827636719,0.6124999999999999
74.2539496421814,0.6166666666666667
79.68178176879883,0.6208333333333333
81.3937976360321,0.625
81.44508147239685,0.6291666666666667
82.50095868110657,0.6333333333333333
88.63018703460693,0.6375
90.05749821662903,0.6416666666666666
93.48052263259888,0.6458333333333333
95.5926160812378,0.65
98.66492891311646,0.6541666666666667
101.6266303062439,0.6583333333333333
112.56186532974243,0.6625
123.19601702690125,0.6666666666666666
125.3848340511322,0.6708333333333333
128.8997664451599,0.6749999999999999
131.1508572101593,0.6791666666666667
134.13629484176636,0.6833333333333333
136.98726058006287,0.6875
142.51205253601074,0.6916666666666667
154.04389810562134,0.6958333333333333
155.98588466644287,0.7
156.4229154586792,0.7041666666666666
160.31729745864868,0.7083333333333333
165.18287539482117,0.7125
174.5603199005127,0.7166666666666667
174.594420671463,0.7208333333333333
174.72917985916138,0.725
178.6765947341919,0.7291666666666666
180.51289319992065,0.7333333333333333
189.70341634750366,0.7374999999999999
190.12167239189148,0.7416666666666667
192.00494241714478,0.7458333333333333
193.65730476379395,0.75
196.03552508354187,0.7541666666666667
196.90445041656494,0.7583333333333333
199.20128536224365,0.7625
200.77546429634094,0.7666666666666666
223.98608422279358,0.7708333333333333
228.58548307418823,0.775
235.0243947505951,0.7791666666666667
247.29286980628967,0.7833333333333333
248.18215990066528,0.7875
258.978816986084,0.7916666666666666
261.11925077438354,0.7958333333333333
266.1513135433197,0.7999999999999999
267.7405831813812,0.8041666666666667
272.8590908050537,0.8083333333333333
278.83970880508423,0.8125
288.9445116519928,0.8166666666666667
315.67813205718994,0.8208333333333333
325.4106364250183,0.825
407.18215918540955,0.8291666666666666
432.9636125564575,0.8333333333333333
553.5920932292938,0.8375
564.2272305488586,0.8416666666666667
815.5872747898102,0.8458333333333333
1595.763551235199,0.85
1891.2036654949188,0.8541666666666666
1931.762524843216,0.8583333333333333
2042.3286247253418,0.8624999999999999
2134.1570489406586,0.8666666666666666
3223.162724494934,0.8708333333333333
3386.7642047405243,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/projected-runtime-3.csv <==
data,percent
0.5668144226074219,0.0
1.8765501976013184,0.004166666666666667
1.8804397583007812,0.008333333333333333
1.92771315574646,0.0125
2.078622341156006,0.016666666666666666
2.4523837566375732,0.020833333333333332
2.700378179550171,0.024999999999999998
2.782200813293457,0.029166666666666667
2.832644462585449,0.03333333333333333
2.8811044692993164,0.0375
3.090660572052002,0.041666666666666664
3.1039693355560303,0.04583333333333333
3.195427894592285,0.049999999999999996
3.4449405670166016,0.05416666666666667
3.4756908416748047,0.058333333333333334
3.6153292655944824,0.0625
3.798287868499756,0.06666666666666667
3.8230302333831787,0.07083333333333333
3.8705759048461914,0.075
3.877941370010376,0.07916666666666666
3.920252799987793,0.08333333333333333
4.083824157714844,0.0875
4.085366487503052,0.09166666666666666
4.217971324920654,0.09583333333333333
4.220273733139038,0.09999999999999999
4.327035188674927,0.10416666666666667
4.363685369491577,0.10833333333333334
4.371871709823608,0.1125
4.376790285110474,0.11666666666666667
4.792741775512695,0.12083333333333333
4.822282791137695,0.125
4.927857875823975,0.12916666666666668
4.955684185028076,0.13333333333333333
5.1069536209106445,0.1375
5.1649017333984375,0.1416666666666667
5.233758449554443,0.14583333333333334
5.31502103805542,0.15000000000000002
5.321917772293091,0.15416666666666667
5.402949810028076,0.15833333333333335
5.567435026168823,0.1625
5.7309582233428955,0.16666666666666669
6.0166075229644775,0.17083333333333334
6.092166900634766,0.17500000000000002
6.161710500717163,0.17916666666666667
6.162724733352661,0.18333333333333335
6.176296234130859,0.1875
6.185852766036987,0.19166666666666668
6.232652187347412,0.19583333333333333
6.4951066970825195,0.2
6.506818771362305,0.2041666666666667
6.559306621551514,0.20833333333333334
6.616366386413574,0.21250000000000002
6.779383659362793,0.21666666666666667
6.876872539520264,0.22083333333333335
7.207671880722046,0.225
7.26102876663208,0.22916666666666669
7.346654653549194,0.23333333333333334
7.5472753047943115,0.23750000000000002
7.667864084243774,0.24166666666666667
7.697612047195435,0.24583333333333335
7.973819732666016,0.25
8.135108947753906,0.25416666666666665
8.30960988998413,0.2583333333333333
8.492318153381348,0.26249999999999996
8.690639019012451,0.26666666666666666
8.73434042930603,0.2708333333333333
8.810697317123413,0.27499999999999997
8.918026685714722,0.2791666666666667
9.065271854400635,0.2833333333333333
9.43449592590332,0.2875
9.474906206130981,0.29166666666666663
9.72032356262207,0.29583333333333334
9.767168998718262,0.3
9.78712248802185,0.30416666666666664
9.865628719329834,0.3083333333333333
10.097588539123535,0.3125
10.183625936508179,0.31666666666666665
10.207303524017334,0.3208333333333333
10.267184734344482,0.32499999999999996
10.322309255599976,0.32916666666666666
10.407668828964233,0.3333333333333333
10.567989349365234,0.33749999999999997
10.764158010482788,0.3416666666666667
10.76626968383789,0.3458333333333333
11.013542652130127,0.35
11.33202075958252,0.35416666666666663
11.825219869613647,0.35833333333333334
11.995434284210205,0.3625
12.01053786277771,0.36666666666666664
12.118488073348999,0.3708333333333333
13.122569799423218,0.375
13.500963687896729,0.37916666666666665
13.657793521881104,0.3833333333333333
14.184222936630249,0.38749999999999996
14.184394359588623,0.39166666666666666
14.811529636383057,0.3958333333333333
15.081967115402222,0.39999999999999997
16.018783569335938,0.4041666666666667
16.72059464454651,0.4083333333333333
17.052490234375,0.4125
17.405375480651855,0.41666666666666663
17.823464393615723,0.42083333333333334
18.44133496284485,0.425
18.578641653060913,0.42916666666666664
19.579509496688843,0.4333333333333333
20.431831121444702,0.4375
21.14570188522339,0.44166666666666665
21.367321014404297,0.4458333333333333
21.70178532600403,0.44999999999999996
22.481858253479004,0.45416666666666666
22.745904684066772,0.4583333333333333
23.833340644836426,0.46249999999999997
24.583391904830933,0.4666666666666666
24.67457675933838,0.4708333333333333
25.17472791671753,0.475
26.183106184005737,0.47916666666666663
26.768507480621338,0.48333333333333334
27.14589285850525,0.4875
28.199777841567993,0.49166666666666664
30.380773782730103,0.4958333333333333
32.20572257041931,0.5
32.652135372161865,0.5041666666666667
33.36871266365051,0.5083333333333333
34.78837585449219,0.5125
34.822150230407715,0.5166666666666666
35.48880743980408,0.5208333333333333
38.208391427993774,0.525
38.70066428184509,0.5291666666666667
39.129945039749146,0.5333333333333333
41.781254529953,0.5375
41.91097331047058,0.5416666666666666
44.1642324924469,0.5458333333333333
46.270768880844116,0.5499999999999999
48.73782563209534,0.5541666666666667
49.23477244377136,0.5583333333333333
51.62395787239075,0.5625
52.69914484024048,0.5666666666666667
59.59903693199158,0.5708333333333333
59.869834184646606,0.575
62.09546494483948,0.5791666666666666
63.98710250854492,0.5833333333333333
64.22993469238281,0.5875
64.46499371528625,0.5916666666666667
65.74591088294983,0.5958333333333333
67.99151539802551,0.6
68.31405258178711,0.6041666666666666
70.8444185256958,0.6083333333333333
73.92184734344482,0.6124999999999999
74.2328896522522,0.6166666666666667
75.74687814712524,0.6208333333333333
83.28322887420654,0.625
90.21704268455505,0.6291666666666667
90.68001747131348,0.6333333333333333
95.90534782409668,0.6375
113.38093519210815,0.6416666666666666
114.74398159980774,0.6458333333333333
123.45699143409729,0.65
124.7434389591217,0.6541666666666667
124.87692403793335,0.6583333333333333
127.27104020118713,0.6625
132.57480573654175,0.6666666666666666
138.58753728866577,0.6708333333333333
150.74508142471313,0.6749999999999999
152.30735540390015,0.6791666666666667
153.90378069877625,0.6833333333333333
159.40106749534607,0.6875
163.40566611289978,0.6916666666666667
164.21227550506592,0.6958333333333333
166.76570916175842,0.7
168.3906970024109,0.7041666666666666
170.69147491455078,0.7083333333333333
172.74004411697388,0.7125
183.09013867378235,0.7166666666666667
183.22039127349854,0.7208333333333333
195.49760723114014,0.725
196.14364004135132,0.7291666666666666
196.21348118782043,0.7333333333333333
198.82442831993103,0.7374999999999999
201.43509554862976,0.7416666666666667
202.46731996536255,0.7458333333333333
222.13113355636597,0.75
229.47495460510254,0.7541666666666667
230.70845103263855,0.7583333333333333
234.33710432052612,0.7625
238.1505618095398,0.7666666666666666
239.81269931793213,0.7708333333333333
256.3523299694061,0.775
258.11816334724426,0.7791666666666667
259.3481879234314,0.7833333333333333
265.85759234428406,0.7875
268.9294250011444,0.7916666666666666
274.7535409927368,0.7958333333333333
283.51887702941895,0.7999999999999999
284.03422570228577,0.8041666666666667
296.8888771533966,0.8083333333333333
307.75439643859863,0.8125
399.6560401916504,0.8166666666666667
421.0210165977478,0.8208333333333333
432.6989035606384,0.825
500.6757538318634,0.8291666666666666
501.61395931243896,0.8333333333333333
559.8116221427917,0.8375
575.2415196895599,0.8416666666666667
662.3135824203491,0.8458333333333333
676.8703894615173,0.85
824.3454365730286,0.8541666666666666
948.8031322956085,0.8583333333333333
1138.0372750759125,0.8624999999999999
1294.518806695938,0.8666666666666666
2170.936949968338,0.8708333333333333
2701.3657853603363,0.875
2802.1957046985626,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/winner-gap-0.csv <==
data,percent
-1.415429508269618e-09,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
3.169196332554091e-09,0.6
0.0028169013291013713,0.6041666666666666
0.003174603073822125,0.6083333333333333
0.003184713274372189,0.6124999999999999
0.0036363635041322365,0.6166666666666667
0.003921568473663982,0.6208333333333333
0.004048582832041181,0.625
0.0040983604877721114,0.6291666666666667
0.004115226168097688,0.6333333333333333
0.004347825897920613,0.6375
0.006153845964497048,0.6416666666666666
0.006289307978323649,0.6458333333333333
0.006493506282678368,0.65
0.007434943961526248,0.6541666666666667
0.007575757288797073,0.6583333333333333
0.008130080970321911,0.6625
0.00937499970703126,0.6666666666666666
0.00964630194063338,0.6708333333333333
0.010033444480486807,0.6749999999999999
0.010344827229488717,0.6791666666666667
0.01176470553633219,0.6833333333333333
0.012396693702615962,0.6875
0.012499999609375013,0.6916666666666667
0.016460904672390753,0.6958333333333333
0.016835016268181274,0.7
0.017006802142625777,0.7041666666666666
0.020270269585463865,0.7083333333333333
0.020576130840488444,0.7125
0.021186439780235603,0.7166666666666667
0.022222221399176987,0.7208333333333333
0.022727271989374288,0.725
0.022801302188882665,0.7291666666666666
0.024734981458127865,0.7333333333333333
0.024999998958333377,0.7374999999999999
0.027027026113951823,0.7416666666666667
0.027131781894116982,0.7458333333333333
0.027777776491769605,0.75
0.02919707922638397,0.7541666666666667
0.02980132351651247,0.7583333333333333
0.030303029468236105,0.7625
0.0304054043781958,0.7666666666666666
0.03237409955488851,0.7708333333333333
0.03375527283733026,0.775
0.035087718272288945,0.7791666666666667
0.035616437982653286,0.7833333333333333
0.03636363541912636,0.7875
0.03690037422193211,0.7916666666666666
0.03724928260030709,0.7958333333333333
0.03878116236063262,0.7999999999999999
0.03927492328474552,0.8041666666666667
0.04109588900356545,0.8083333333333333
0.041198500329644186,0.8125
0.0413533819040082,0.8166666666666667
0.04166666676545628,0.8208333333333333
0.0431266834736743,0.825
0.04519773883622207,0.8291666666666666
0.04729729569941569,0.8333333333333333
0.04878048610520955,0.8375
0.04946996291625573,0.8416666666666667
0.04970760088574267,0.8458333333333333
0.05044510236067946,0.85
0.05070422392382468,0.8541666666666666
0.05142856995918372,0.8583333333333333
0.05142856995918372,0.8624999999999999
0.052631576968737714,0.8666666666666666
0.05263157748942999,0.8708333333333333
0.05294117491349486,0.875
0.054237286297041144,0.8791666666666667
0.05464481165416778,0.8833333333333333
0.05602240739433033,0.8875
0.05653710047572084,0.8916666666666666
0.057306588615857065,0.8958333333333333
0.05882352783894311,0.9
0.05919002930872183,0.9041666666666667
0.05993690662659601,0.9083333333333333
0.060606058769513374,0.9125
0.06344410684458893,0.9166666666666666
0.06402438829193939,0.9208333333333333
0.06440677747773636,0.9249999999999999
0.06459948153489713,0.9291666666666666
0.06613756438789513,0.9333333333333333
0.06624605469255349,0.9375
0.06707317028380236,0.9416666666666667
0.06779660787130143,0.9458333333333333
0.06840390779685701,0.95
0.07017543683770835,0.9541666666666666
0.07058823321799315,0.9583333333333333
0.07088607415478294,0.9625
0.07142856930272115,0.9666666666666667
0.07598783963562798,0.9708333333333333
0.07808564035048765,0.975
0.07857142670068032,0.9791666666666666
0.08205127994740308,0.9833333333333333
0.08571428348794069,0.9874999999999999
0.0858585836904398,0.9916666666666666
0.08616187764590398,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/winner-gap-1.csv <==
data,percent
-1.415429508269618e-09,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
2.8735645178810164e-09,0.8583333333333333
5.8460280329149135e-05,0.8624999999999999
7.419498441856408e-05,0.8666666666666666
7.716908310745946e-05,0.8708333333333333
9.692613466194659e-05,0.875
0.002439408246773775,0.8791666666666667
0.0033426993444366357,0.8833333333333333
0.004889975999175981,0.8875
0.00594808506668178,0.8916666666666666
0.007726423902894444,0.8958333333333333
0.009268477694021426,0.9
0.01078431372549042,0.9041666666666667
0.011751033057851103,0.9083333333333333
0.01542763616296025,0.9125
0.025520553561716335,0.9166666666666666
0.032632045735417885,0.9208333333333333
0.034451901978871866,0.9249999999999999
0.0397364844434159,0.9291666666666666
0.04186943566237193,0.9333333333333333
0.04281476186147469,0.9375
0.04801966223879909,0.9416666666666667
0.052902323229194866,0.9458333333333333
0.057165530089243376,0.95
0.05854363473483147,0.9541666666666666
0.05875921665121515,0.9583333333333333
0.06200267562642996,0.9625
0.0644572943151905,0.9666666666666667
0.08709887743950899,0.9708333333333333
0.09124042745597744,0.975
0.09197290871622398,0.9791666666666666
0.1014037836787627,0.9833333333333333
0.10200217302584202,0.9874999999999999
0.11719649322771179,0.9916666666666666
0.1231745617779172,0.9958333333333333
0.15111679287698998,1.0
1.0,1.0


==> csv-files/assign/winner-gap-2.csv <==
data,percent
-1.415429508269618e-09,0.0
-1.415429508269618e-09,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
0.0,0.8624999999999999
0.0,0.8666666666666666
0.0,0.8708333333333333
0.0,0.875
0.0,0.8791666666666667
0.0,0.8833333333333333
0.0,0.8875
0.0,0.8916666666666666
0.0,0.8958333333333333
0.0,0.9
0.0,0.9041666666666667
0.0,0.9083333333333333
0.0,0.9125
0.0,0.9166666666666666
0.0,0.9208333333333333
0.0,0.9249999999999999
0.0,0.9291666666666666
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9416666666666667
0.0,0.9458333333333333
0.0,0.95
0.0,0.9541666666666666
0.0,0.9583333333333333
0.0,0.9625
0.0,0.9666666666666667
0.0,0.9708333333333333
0.0,0.975
0.0,0.9791666666666666
0.0,0.9833333333333333
0.0,0.9874999999999999
0.0,0.9916666666666666
0.0,0.9958333333333333
0.0,1.0
1.0,1.0


==> csv-files/assign/winner-gap-3.csv <==
data,percent
-1.415429508269618e-09,0.0
0.0,0.004166666666666667
0.0,0.008333333333333333
0.0,0.0125
0.0,0.016666666666666666
0.0,0.020833333333333332
0.0,0.024999999999999998
0.0,0.029166666666666667
0.0,0.03333333333333333
0.0,0.0375
0.0,0.041666666666666664
0.0,0.04583333333333333
0.0,0.049999999999999996
0.0,0.05416666666666667
0.0,0.058333333333333334
0.0,0.0625
0.0,0.06666666666666667
0.0,0.07083333333333333
0.0,0.075
0.0,0.07916666666666666
0.0,0.08333333333333333
0.0,0.0875
0.0,0.09166666666666666
0.0,0.09583333333333333
0.0,0.09999999999999999
0.0,0.10416666666666667
0.0,0.10833333333333334
0.0,0.1125
0.0,0.11666666666666667
0.0,0.12083333333333333
0.0,0.125
0.0,0.12916666666666668
0.0,0.13333333333333333
0.0,0.1375
0.0,0.1416666666666667
0.0,0.14583333333333334
0.0,0.15000000000000002
0.0,0.15416666666666667
0.0,0.15833333333333335
0.0,0.1625
0.0,0.16666666666666669
0.0,0.17083333333333334
0.0,0.17500000000000002
0.0,0.17916666666666667
0.0,0.18333333333333335
0.0,0.1875
0.0,0.19166666666666668
0.0,0.19583333333333333
0.0,0.2
0.0,0.2041666666666667
0.0,0.20833333333333334
0.0,0.21250000000000002
0.0,0.21666666666666667
0.0,0.22083333333333335
0.0,0.225
0.0,0.22916666666666669
0.0,0.23333333333333334
0.0,0.23750000000000002
0.0,0.24166666666666667
0.0,0.24583333333333335
0.0,0.25
0.0,0.25416666666666665
0.0,0.2583333333333333
0.0,0.26249999999999996
0.0,0.26666666666666666
0.0,0.2708333333333333
0.0,0.27499999999999997
0.0,0.2791666666666667
0.0,0.2833333333333333
0.0,0.2875
0.0,0.29166666666666663
0.0,0.29583333333333334
0.0,0.3
0.0,0.30416666666666664
0.0,0.3083333333333333
0.0,0.3125
0.0,0.31666666666666665
0.0,0.3208333333333333
0.0,0.32499999999999996
0.0,0.32916666666666666
0.0,0.3333333333333333
0.0,0.33749999999999997
0.0,0.3416666666666667
0.0,0.3458333333333333
0.0,0.35
0.0,0.35416666666666663
0.0,0.35833333333333334
0.0,0.3625
0.0,0.36666666666666664
0.0,0.3708333333333333
0.0,0.375
0.0,0.37916666666666665
0.0,0.3833333333333333
0.0,0.38749999999999996
0.0,0.39166666666666666
0.0,0.3958333333333333
0.0,0.39999999999999997
0.0,0.4041666666666667
0.0,0.4083333333333333
0.0,0.4125
0.0,0.41666666666666663
0.0,0.42083333333333334
0.0,0.425
0.0,0.42916666666666664
0.0,0.4333333333333333
0.0,0.4375
0.0,0.44166666666666665
0.0,0.4458333333333333
0.0,0.44999999999999996
0.0,0.45416666666666666
0.0,0.4583333333333333
0.0,0.46249999999999997
0.0,0.4666666666666666
0.0,0.4708333333333333
0.0,0.475
0.0,0.47916666666666663
0.0,0.48333333333333334
0.0,0.4875
0.0,0.49166666666666664
0.0,0.4958333333333333
0.0,0.5
0.0,0.5041666666666667
0.0,0.5083333333333333
0.0,0.5125
0.0,0.5166666666666666
0.0,0.5208333333333333
0.0,0.525
0.0,0.5291666666666667
0.0,0.5333333333333333
0.0,0.5375
0.0,0.5416666666666666
0.0,0.5458333333333333
0.0,0.5499999999999999
0.0,0.5541666666666667
0.0,0.5583333333333333
0.0,0.5625
0.0,0.5666666666666667
0.0,0.5708333333333333
0.0,0.575
0.0,0.5791666666666666
0.0,0.5833333333333333
0.0,0.5875
0.0,0.5916666666666667
0.0,0.5958333333333333
0.0,0.6
0.0,0.6041666666666666
0.0,0.6083333333333333
0.0,0.6124999999999999
0.0,0.6166666666666667
0.0,0.6208333333333333
0.0,0.625
0.0,0.6291666666666667
0.0,0.6333333333333333
0.0,0.6375
0.0,0.6416666666666666
0.0,0.6458333333333333
0.0,0.65
0.0,0.6541666666666667
0.0,0.6583333333333333
0.0,0.6625
0.0,0.6666666666666666
0.0,0.6708333333333333
0.0,0.6749999999999999
0.0,0.6791666666666667
0.0,0.6833333333333333
0.0,0.6875
0.0,0.6916666666666667
0.0,0.6958333333333333
0.0,0.7
0.0,0.7041666666666666
0.0,0.7083333333333333
0.0,0.7125
0.0,0.7166666666666667
0.0,0.7208333333333333
0.0,0.725
0.0,0.7291666666666666
0.0,0.7333333333333333
0.0,0.7374999999999999
0.0,0.7416666666666667
0.0,0.7458333333333333
0.0,0.75
0.0,0.7541666666666667
0.0,0.7583333333333333
0.0,0.7625
0.0,0.7666666666666666
0.0,0.7708333333333333
0.0,0.775
0.0,0.7791666666666667
0.0,0.7833333333333333
0.0,0.7875
0.0,0.7916666666666666
0.0,0.7958333333333333
0.0,0.7999999999999999
0.0,0.8041666666666667
0.0,0.8083333333333333
0.0,0.8125
0.0,0.8166666666666667
0.0,0.8208333333333333
0.0,0.825
0.0,0.8291666666666666
0.0,0.8333333333333333
0.0,0.8375
0.0,0.8416666666666667
0.0,0.8458333333333333
0.0,0.85
0.0,0.8541666666666666
0.0,0.8583333333333333
0.0,0.8624999999999999
0.0,0.8666666666666666
0.0,0.8708333333333333
0.0,0.875
0.0,0.8791666666666667
0.0,0.8833333333333333
0.0,0.8875
0.0,0.8916666666666666
0.0,0.8958333333333333
0.0,0.9
0.0,0.9041666666666667
0.0,0.9083333333333333
0.0,0.9125
0.0,0.9166666666666666
0.0,0.9208333333333333
0.0,0.9249999999999999
0.0,0.9291666666666666
0.0,0.9333333333333333
0.0,0.9375
0.0,0.9416666666666667
0.0,0.9458333333333333
0.0,0.95
0.0,0.9541666666666666
0.0,0.9583333333333333
0.0,0.9625
0.0,0.9666666666666667
0.0,0.9708333333333333
0.0,0.975
0.0,0.9791666666666666
0.0,0.9833333333333333
0.0,0.9874999999999999
0.0,0.9916666666666666
1.0,0.9958333333333333
1.0,1.0
1.0,1.0


==> csv-files/assign/winner-idealruntime-0.csv <==
data,percent
0.09515810012817383,0.0
0.1444711685180664,0.004166666666666667
0.14852023124694824,0.008333333333333333
0.14882254600524902,0.0125
0.19572043418884277,0.016666666666666666
0.20389366149902344,0.020833333333333332
0.20684313774108887,0.024999999999999998
0.2127981185913086,0.029166666666666667
0.22417402267456055,0.03333333333333333
0.24234557151794434,0.0375
0.24318504333496094,0.041666666666666664
0.2444159984588623,0.04583333333333333
0.2482905387878418,0.049999999999999996
0.25368165969848633,0.05416666666666667
0.2551712989807129,0.058333333333333334
0.2623758316040039,0.0625
0.27119898796081543,0.06666666666666667
0.2860732078552246,0.07083333333333333
0.3004016876220703,0.075
0.31163620948791504,0.07916666666666666
0.3158719539642334,0.08333333333333333
0.31966090202331543,0.0875
0.3309032917022705,0.09166666666666666
0.3489835262298584,0.09583333333333333
0.3514688014984131,0.09999999999999999
0.35349321365356445,0.10416666666666667
0.3536677360534668,0.10833333333333334
0.36727023124694824,0.1125
0.36982035636901855,0.11666666666666667
0.3861689567565918,0.12083333333333333
0.3948543071746826,0.125
0.3988175392150879,0.12916666666666668
0.40435242652893066,0.13333333333333333
0.4087042808532715,0.1375
0.414064884185791,0.1416666666666667
0.4160153865814209,0.14583333333333334
0.41982054710388184,0.15000000000000002
0.46448326110839844,0.15416666666666667
0.47580790519714355,0.15833333333333335
0.48757243156433105,0.1625
0.5015363693237305,0.16666666666666669
0.5280489921569824,0.17083333333333334
0.5341892242431641,0.17500000000000002
0.5401685237884521,0.17916666666666667
0.5572893619537354,0.18333333333333335
0.5667190551757812,0.1875
0.5821139812469482,0.19166666666666668
0.6025316715240479,0.19583333333333333
0.609541654586792,0.2
0.6257984638214111,0.2041666666666667
0.6432251930236816,0.20833333333333334
0.6522018909454346,0.21250000000000002
0.657351016998291,0.21666666666666667
0.6673221588134766,0.22083333333333335
0.6694498062133789,0.225
0.7915642261505127,0.22916666666666669
0.792184591293335,0.23333333333333334
0.7976632118225098,0.23750000000000002
0.8444972038269043,0.24166666666666667
0.8668575286865234,0.24583333333333335
0.9468002319335938,0.25
1.0471010208129883,0.25416666666666665
1.271235704421997,0.2583333333333333
1.4072422981262207,0.26249999999999996
1.6682636737823486,0.26666666666666666
1.754856824874878,0.2708333333333333
1.9132466316223145,0.27499999999999997
2.4011402130126953,0.2791666666666667
2.557636022567749,0.2833333333333333
2.627638101577759,0.2875
3.0079421997070312,0.29166666666666663
3.383593797683716,0.29583333333333334
3.513792037963867,0.3
4.0335283279418945,0.30416666666666664
4.118911504745483,0.3083333333333333
5.011216878890991,0.3125
5.181568384170532,0.31666666666666665
5.57822060585022,0.3208333333333333
5.955560684204102,0.32499999999999996
6.145522356033325,0.32916666666666666
6.902543783187866,0.3333333333333333
6.982403516769409,0.33749999999999997
8.131723165512085,0.3416666666666667
9.439060688018799,0.3458333333333333
9.4551100730896,0.35
10.395581245422363,0.35416666666666663
10.755897998809814,0.35833333333333334
11.47561264038086,0.3625
12.415403127670288,0.36666666666666664
12.451478004455566,0.3708333333333333
12.925488471984863,0.375
13.978288412094116,0.37916666666666665
14.288902282714844,0.3833333333333333
14.952216148376465,0.38749999999999996
16.90644907951355,0.39166666666666666
17.692929983139038,0.3958333333333333
18.57092833518982,0.39999999999999997
21.50645399093628,0.4041666666666667
21.50840735435486,0.4083333333333333
21.892600059509277,0.4125
22.997098445892334,0.41666666666666663
26.2169189453125,0.42083333333333334
26.89159893989563,0.425
31.23797607421875,0.42916666666666664
31.5348858833313,0.4333333333333333
61.575783252716064,0.4375
65.98339223861694,0.44166666666666665
69.39494752883911,0.4458333333333333
74.10454964637756,0.44999999999999996
81.65681576728821,0.45416666666666666
85.70555877685547,0.4583333333333333
88.05020833015442,0.46249999999999997
94.25144791603088,0.4666666666666666
102.07543730735779,0.4708333333333333
107.48644232749939,0.475
131.91746473312378,0.47916666666666663
135.98411798477173,0.48333333333333334
152.22219514846802,0.4875
158.93695163726807,0.49166666666666664
167.7239122390747,0.4958333333333333
169.00557017326355,0.5
195.77324390411377,0.5041666666666667
219.96266436576843,0.5083333333333333
221.25984930992126,0.5125
243.5698230266571,0.5166666666666666
296.5693168640137,0.5208333333333333
374.86810302734375,0.525
378.70162415504456,0.5291666666666667
435.3539092540741,0.5333333333333333
518.6818270683289,0.5375
522.6807909011841,0.5416666666666666
529.902542591095,0.5458333333333333
576.9800176620483,0.5499999999999999
640.0841436386108,0.5541666666666667
770.9390439987183,0.5583333333333333
828.3433184623718,0.5625
915.2128031253815,0.5666666666666667
1203.318273305893,0.5708333333333333
1505.147934436798,0.575
1937.1821022033691,0.5791666666666666
2101.071291208267,0.5833333333333333
2170.4229066371918,0.5875
2292.973486661911,0.5916666666666667
2318.9815969467163,0.5958333333333333
2339.9202632904053,0.6
5000.0,0.6041666666666666
5000.0,0.6083333333333333
5000.0,0.6124999999999999
5000.0,0.6166666666666667
5000.0,0.6208333333333333
5000.0,0.625
5000.0,0.6291666666666667
5000.0,0.6333333333333333
5000.0,0.6375
5000.0,0.6416666666666666
5000.0,0.6458333333333333
5000.0,0.65
5000.0,0.6541666666666667
5000.0,0.6583333333333333
5000.0,0.6625
5000.0,0.6666666666666666
5000.0,0.6708333333333333
5000.0,0.6749999999999999
5000.0,0.6791666666666667
5000.0,0.6833333333333333
5000.0,0.6875
5000.0,0.6916666666666667
5000.0,0.6958333333333333
5000.0,0.7
5000.0,0.7041666666666666
5000.0,0.7083333333333333
5000.0,0.7125
5000.0,0.7166666666666667
5000.0,0.7208333333333333
5000.0,0.725
5000.0,0.7291666666666666
5000.0,0.7333333333333333
5000.0,0.7374999999999999
5000.0,0.7416666666666667
5000.0,0.7458333333333333
5000.0,0.75
5000.0,0.7541666666666667
5000.0,0.7583333333333333
5000.0,0.7625
5000.0,0.7666666666666666
5000.0,0.7708333333333333
5000.0,0.775
5000.0,0.7791666666666667
5000.0,0.7833333333333333
5000.0,0.7875
5000.0,0.7916666666666666
5000.0,0.7958333333333333
5000.0,0.7999999999999999
5000.0,0.8041666666666667
5000.0,0.8083333333333333
5000.0,0.8125
5000.0,0.8166666666666667
5000.0,0.8208333333333333
5000.0,0.825
5000.0,0.8291666666666666
5000.0,0.8333333333333333
5000.0,0.8375
5000.0,0.8416666666666667
5000.0,0.8458333333333333
5000.0,0.85
5000.0,0.8541666666666666
5000.0,0.8583333333333333
5000.0,0.8624999999999999
5000.0,0.8666666666666666
5000.0,0.8708333333333333
5000.0,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/winner-idealruntime-1.csv <==
data,percent
0.09515810012817383,0.0
0.09515810012817383,0.004166666666666667
0.1005544662475586,0.008333333333333333
0.10535264015197754,0.0125
0.12986540794372559,0.016666666666666666
0.1298682689666748,0.020833333333333332
0.1307833194732666,0.024999999999999998
0.13985967636108398,0.029166666666666667
0.14277243614196777,0.03333333333333333
0.14719367027282715,0.0375
0.1479485034942627,0.041666666666666664
0.14960837364196777,0.04583333333333333
0.1503431797027588,0.049999999999999996
0.15224123001098633,0.05416666666666667
0.1582469940185547,0.058333333333333334
0.16724705696105957,0.0625
0.18058204650878906,0.06666666666666667
0.18431830406188965,0.07083333333333333
0.18830609321594238,0.075
0.1924748420715332,0.07916666666666666
0.19412660598754883,0.08333333333333333
0.202866792678833,0.0875
0.22004938125610352,0.09166666666666666
0.22172880172729492,0.09583333333333333
0.23059463500976562,0.09999999999999999
0.23327374458312988,0.10416666666666667
0.23645281791687012,0.10833333333333334
0.24824285507202148,0.1125
0.2741971015930176,0.11666666666666667
0.2753617763519287,0.12083333333333333
0.28267765045166016,0.125
0.28516101837158203,0.12916666666666668
0.29703283309936523,0.13333333333333333
0.2985069751739502,0.1375
0.3001132011413574,0.1416666666666667
0.31086111068725586,0.14583333333333334
0.3176393508911133,0.15000000000000002
0.3269507884979248,0.15416666666666667
0.329465389251709,0.15833333333333335
0.3333625793457031,0.1625
0.33611154556274414,0.16666666666666669
0.3370835781097412,0.17083333333333334
0.34490227699279785,0.17500000000000002
0.3560473918914795,0.17916666666666667
0.36908936500549316,0.18333333333333335
0.37308192253112793,0.1875
0.37483954429626465,0.19166666666666668
0.3831968307495117,0.19583333333333333
0.38344526290893555,0.2
0.3860762119293213,0.2041666666666667
0.39713168144226074,0.20833333333333334
0.3974294662475586,0.21250000000000002
0.40233445167541504,0.21666666666666667
0.40334296226501465,0.22083333333333335
0.40532708168029785,0.225
0.4075486660003662,0.22916666666666669
0.41124606132507324,0.23333333333333334
0.41321706771850586,0.23750000000000002
0.41790294647216797,0.24166666666666667
0.42205119132995605,0.24583333333333335
0.42699384689331055,0.25
0.433635950088501,0.25416666666666665
0.4420950412750244,0.2583333333333333
0.4453737735748291,0.26249999999999996
0.4765746593475342,0.26666666666666666
0.4991629123687744,0.2708333333333333
0.5069670677185059,0.27499999999999997
0.5287249088287354,0.2791666666666667
0.5563976764678955,0.2833333333333333
0.5593967437744141,0.2875
0.5748820304870605,0.29166666666666663
0.5759003162384033,0.29583333333333334
0.5769181251525879,0.3
0.5822641849517822,0.30416666666666664
0.5902535915374756,0.3083333333333333
0.5928301811218262,0.3125
0.6038422584533691,0.31666666666666665
0.6213762760162354,0.3208333333333333
0.635488748550415,0.32499999999999996
0.6414875984191895,0.32916666666666666
0.6445353031158447,0.3333333333333333
0.6671731472015381,0.33749999999999997
0.6692638397216797,0.3416666666666667
0.6890120506286621,0.3458333333333333
0.6916217803955078,0.35
0.7009673118591309,0.35416666666666663
0.7279894351959229,0.35833333333333334
0.7344844341278076,0.3625
0.7515885829925537,0.36666666666666664
0.7841439247131348,0.3708333333333333
0.8332874774932861,0.375
0.8838942050933838,0.37916666666666665
0.9288873672485352,0.3833333333333333
0.9672102928161621,0.38749999999999996
1.0190832614898682,0.39166666666666666
1.0233604907989502,0.3958333333333333
1.0240025520324707,0.39999999999999997
1.0301382541656494,0.4041666666666667
1.0385303497314453,0.4083333333333333
1.063544750213623,0.4125
1.1387255191802979,0.41666666666666663
1.1526744365692139,0.42083333333333334
1.1675286293029785,0.425
1.1765854358673096,0.42916666666666664
1.185056447982788,0.4333333333333333
1.3502063751220703,0.4375
1.3545050621032715,0.44166666666666665
1.3811233043670654,0.4458333333333333
1.4104855060577393,0.44999999999999996
1.6075496673583984,0.45416666666666666
1.6674938201904297,0.4583333333333333
1.686455249786377,0.46249999999999997
1.6908462047576904,0.4666666666666666
1.7884550094604492,0.4708333333333333
1.8187901973724365,0.475
1.8893353939056396,0.47916666666666663
1.9147226810455322,0.48333333333333334
1.9180378913879395,0.4875
1.9535446166992188,0.49166666666666664
2.030933380126953,0.4958333333333333
2.0344743728637695,0.5
2.181497097015381,0.5041666666666667
2.2103066444396973,0.5083333333333333
2.237543821334839,0.5125
2.3159663677215576,0.5166666666666666
2.3401503562927246,0.5208333333333333
2.83832049369812,0.525
3.1189463138580322,0.5291666666666667
3.1891117095947266,0.5333333333333333
3.218876361846924,0.5375
3.559770107269287,0.5416666666666666
3.588486433029175,0.5458333333333333
3.624986171722412,0.5499999999999999
4.018657684326172,0.5541666666666667
4.134982585906982,0.5583333333333333
4.217535018920898,0.5625
4.503158807754517,0.5666666666666667
4.930036306381226,0.5708333333333333
5.8251519203186035,0.575
6.0547144412994385,0.5791666666666666
6.087551832199097,0.5833333333333333
6.155548810958862,0.5875
6.885164976119995,0.5916666666666667
7.188638210296631,0.5958333333333333
7.508943796157837,0.6
7.681800127029419,0.6041666666666666
8.669316053390503,0.6083333333333333
9.707483768463135,0.6124999999999999
9.714003801345825,0.6166666666666667
9.903199195861816,0.6208333333333333
10.39716100692749,0.625
11.257598638534546,0.6291666666666667
13.182152509689331,0.6333333333333333
14.219684600830078,0.6375
15.47279405593872,0.6416666666666666
15.97176194190979,0.6458333333333333
16.610861778259277,0.65
17.092864751815796,0.6541666666666667
17.12736701965332,0.6583333333333333
17.934828281402588,0.6625
17.956286668777466,0.6666666666666666
18.378527641296387,0.6708333333333333
18.881454467773438,0.6749999999999999
18.90397596359253,0.6791666666666667
19.442036151885986,0.6833333333333333
20.11326789855957,0.6875
20.298967599868774,0.6916666666666667
20.71307110786438,0.6958333333333333
20.74770188331604,0.7
21.09142255783081,0.7041666666666666
22.32999873161316,0.7083333333333333
22.832170009613037,0.7125
23.67625069618225,0.7166666666666667
24.316072463989258,0.7208333333333333
24.940382480621338,0.725
25.63590431213379,0.7291666666666666
26.287448167800903,0.7333333333333333
28.877848148345947,0.7374999999999999
30.895150423049927,0.7416666666666667
31.871807098388672,0.7458333333333333
33.13856840133667,0.75
34.11151361465454,0.7541666666666667
36.684494972229004,0.7583333333333333
37.062212228775024,0.7625
40.63586711883545,0.7666666666666666
40.85035490989685,0.7708333333333333
41.51028561592102,0.775
41.98714232444763,0.7791666666666667
43.41789126396179,0.7833333333333333
46.33780884742737,0.7875
46.88218307495117,0.7916666666666666
47.432530641555786,0.7958333333333333
58.23808288574219,0.7999999999999999
58.53397488594055,0.8041666666666667
69.53719711303711,0.8083333333333333
73.97857141494751,0.8125
75.7074646949768,0.8166666666666667
80.55641579627991,0.8208333333333333
92.7556529045105,0.825
95.93070912361145,0.8291666666666666
104.01208782196045,0.8333333333333333
317.78478264808655,0.8375
386.0936951637268,0.8416666666666667
466.79510617256165,0.8458333333333333
477.06985449790955,0.85
588.5832304954529,0.8541666666666666
976.0246284008026,0.8583333333333333
1007.5192699432373,0.8624999999999999
1054.340916633606,0.8666666666666666
1172.5664613246918,0.8708333333333333
1265.4678683280945,0.875
1308.9812552928925,0.8791666666666667
1328.9810936450958,0.8833333333333333
1354.7567789554596,0.8875
1490.2841823101044,0.8916666666666666
1492.3960540294647,0.8958333333333333
1536.2821900844574,0.9
1549.064085483551,0.9041666666666667
1579.781954050064,0.9083333333333333
1610.7665798664093,0.9125
1627.018081665039,0.9166666666666666
1716.8353271484375,0.9208333333333333
1784.4791116714478,0.9249999999999999
1834.2183773517609,0.9291666666666666
1852.1889991760254,0.9333333333333333
1856.2812914848328,0.9375
1856.4829082489014,0.9416666666666667
1955.7421588897705,0.9458333333333333
2275.3399398326874,0.95
2563.2912702560425,0.9541666666666666
2603.745006084442,0.9583333333333333
2607.5959918498993,0.9625
2689.591733455658,0.9666666666666667
2830.9315156936646,0.9708333333333333
2858.564464330673,0.975
2899.0909802913666,0.9791666666666666
3043.7906653881073,0.9833333333333333
3209.320899963379,0.9874999999999999
3402.1270649433136,0.9916666666666666
3470.4078726768494,0.9958333333333333
3499.321398973465,1.0
5000.0,1.0


==> csv-files/assign/winner-idealruntime-2.csv <==
data,percent
0.09515810012817383,0.0
0.0985414981842041,0.004166666666666667
0.11164641380310059,0.008333333333333333
0.11684679985046387,0.0125
0.11995577812194824,0.016666666666666666
0.12215328216552734,0.020833333333333332
0.1270301342010498,0.024999999999999998
0.12738275527954102,0.029166666666666667
0.12797093391418457,0.03333333333333333
0.13101625442504883,0.0375
0.13222455978393555,0.041666666666666664
0.13626456260681152,0.04583333333333333
0.13627123832702637,0.049999999999999996
0.13762211799621582,0.05416666666666667
0.13843774795532227,0.058333333333333334
0.13943099975585938,0.0625
0.14258241653442383,0.06666666666666667
0.14351916313171387,0.07083333333333333
0.14431142807006836,0.075
0.14533042907714844,0.07916666666666666
0.14600443840026855,0.08333333333333333
0.1466064453125,0.0875
0.15085482597351074,0.09166666666666666
0.15102028846740723,0.09583333333333333
0.1729123592376709,0.09999999999999999
0.1785738468170166,0.10416666666666667
0.1803112030029297,0.10833333333333334
0.1877138614654541,0.1125
0.19311189651489258,0.11666666666666667
0.19680309295654297,0.12083333333333333
0.21204447746276855,0.125
0.21210813522338867,0.12916666666666668
0.21271800994873047,0.13333333333333333
0.22934603691101074,0.1375
0.23402738571166992,0.1416666666666667
0.23555445671081543,0.14583333333333334
0.23632311820983887,0.15000000000000002
0.2370762825012207,0.15416666666666667
0.23735594749450684,0.15833333333333335
0.23800921440124512,0.1625
0.2431926727294922,0.16666666666666669
0.24384093284606934,0.17083333333333334
0.24416160583496094,0.17500000000000002
0.2445824146270752,0.17916666666666667
0.2461707592010498,0.18333333333333335
0.2465217113494873,0.1875
0.2530205249786377,0.19166666666666668
0.2545161247253418,0.19583333333333333
0.25617313385009766,0.2
0.25683140754699707,0.2041666666666667
0.2571296691894531,0.20833333333333334
0.25804829597473145,0.21250000000000002
0.2580573558807373,0.21666666666666667
0.25813937187194824,0.22083333333333335
0.26434850692749023,0.225
0.2673149108886719,0.22916666666666669
0.26909327507019043,0.23333333333333334
0.2776312828063965,0.23750000000000002
0.2797088623046875,0.24166666666666667
0.28439831733703613,0.24583333333333335
0.305281400680542,0.25
0.305927038192749,0.25416666666666665
0.3093907833099365,0.2583333333333333
0.31185054779052734,0.26249999999999996
0.3190770149230957,0.26666666666666666
0.33029794692993164,0.2708333333333333
0.3327217102050781,0.27499999999999997
0.34088993072509766,0.2791666666666667
0.34383559226989746,0.2833333333333333
0.346804141998291,0.2875
0.34868574142456055,0.29166666666666663
0.3491709232330322,0.29583333333333334
0.34973931312561035,0.3
0.3535597324371338,0.30416666666666664
0.35677218437194824,0.3083333333333333
0.3575119972229004,0.3125
0.36252808570861816,0.31666666666666665
0.3627960681915283,0.3208333333333333
0.3630256652832031,0.32499999999999996
0.36366963386535645,0.32916666666666666
0.3668067455291748,0.3333333333333333
0.3669729232788086,0.33749999999999997
0.3679182529449463,0.3416666666666667
0.36962103843688965,0.3458333333333333
0.37309718132019043,0.35
0.37392377853393555,0.35416666666666663
0.3767359256744385,0.35833333333333334
0.3851969242095947,0.3625
0.38666486740112305,0.36666666666666664
0.38918399810791016,0.3708333333333333
0.3899049758911133,0.375
0.39150428771972656,0.37916666666666665
0.3934183120727539,0.3833333333333333
0.3998079299926758,0.38749999999999996
0.40000009536743164,0.39166666666666666
0.40141987800598145,0.3958333333333333
0.40400004386901855,0.39999999999999997
0.4051785469055176,0.4041666666666667
0.4077143669128418,0.4083333333333333
0.40782785415649414,0.4125
0.4185919761657715,0.41666666666666663
0.42525601387023926,0.42083333333333334
0.425382137298584,0.425
0.4416995048522949,0.42916666666666664
0.44185853004455566,0.4333333333333333
0.44284772872924805,0.4375
0.4477684497833252,0.44166666666666665
0.44955945014953613,0.4458333333333333
0.4505593776702881,0.44999999999999996
0.45487141609191895,0.45416666666666666
0.47955775260925293,0.4583333333333333
0.4887399673461914,0.46249999999999997
0.49329614639282227,0.4666666666666666
0.49385786056518555,0.4708333333333333
0.49759840965270996,0.475
0.5133581161499023,0.47916666666666663
0.51828932762146,0.48333333333333334
0.5243680477142334,0.4875
0.5275654792785645,0.49166666666666664
0.5299997329711914,0.4958333333333333
0.5309820175170898,0.5
0.5313928127288818,0.5041666666666667
0.5364503860473633,0.5083333333333333
0.5376882553100586,0.5125
0.5379962921142578,0.5166666666666666
0.5383100509643555,0.5208333333333333
0.540306806564331,0.525
0.5409650802612305,0.5291666666666667
0.5418400764465332,0.5333333333333333
0.5439832210540771,0.5375
0.5446476936340332,0.5416666666666666
0.5453662872314453,0.5458333333333333
0.5484130382537842,0.5499999999999999
0.5496878623962402,0.5541666666666667
0.5532023906707764,0.5583333333333333
0.5534119606018066,0.5625
0.55487060546875,0.5666666666666667
0.5550026893615723,0.5708333333333333
0.556065559387207,0.575
0.5848653316497803,0.5791666666666666
0.5949575901031494,0.5833333333333333
0.5958354473114014,0.5875
0.6145937442779541,0.5916666666666667
0.6284084320068359,0.5958333333333333
0.6389081478118896,0.6
0.6719398498535156,0.6041666666666666
0.6787798404693604,0.6083333333333333
0.7383890151977539,0.6124999999999999
0.7393801212310791,0.6166666666666667
0.7979681491851807,0.6208333333333333
0.8007380962371826,0.625
0.820354700088501,0.6291666666666667
0.8220810890197754,0.6333333333333333
0.8582043647766113,0.6375
0.8609962463378906,0.6416666666666666
0.8630726337432861,0.6458333333333333
0.86684250831604,0.65
0.8746752738952637,0.6541666666666667
0.8779261112213135,0.6583333333333333
0.8795642852783203,0.6625
0.8819899559020996,0.6666666666666666
0.8878786563873291,0.6708333333333333
0.8880338668823242,0.6749999999999999
0.8887887001037598,0.6791666666666667
0.8910484313964844,0.6833333333333333
0.8927068710327148,0.6875
0.8946366310119629,0.6916666666666667
0.8953132629394531,0.6958333333333333
0.8986403942108154,0.7
0.9005768299102783,0.7041666666666666
0.9019613265991211,0.7083333333333333
0.9090824127197266,0.7125
0.9176549911499023,0.7166666666666667
0.9235551357269287,0.7208333333333333
0.929307222366333,0.725
0.9294426441192627,0.7291666666666666
0.9404468536376953,0.7333333333333333
0.9470047950744629,0.7374999999999999
0.9509398937225342,0.7416666666666667
0.9552643299102783,0.7458333333333333
0.975010871887207,0.75
0.9829158782958984,0.7541666666666667
0.9850499629974365,0.7583333333333333
0.9945473670959473,0.7625
0.997011661529541,0.7666666666666666
1.0151050090789795,0.7708333333333333
1.0207464694976807,0.775
1.0282847881317139,0.7791666666666667
1.053696870803833,0.7833333333333333
1.0762364864349365,0.7875
1.0796983242034912,0.7916666666666666
1.1036217212677002,0.7958333333333333
1.1186842918395996,0.7999999999999999
1.1334507465362549,0.8041666666666667
1.2195725440979004,0.8083333333333333
1.2255370616912842,0.8125
1.2712750434875488,0.8166666666666667
1.279078483581543,0.8208333333333333
1.500802993774414,0.825
1.514878273010254,0.8291666666666666
1.5740783214569092,0.8333333333333333
1.6149482727050781,0.8375
1.6252381801605225,0.8416666666666667
1.6631999015808105,0.8458333333333333
1.6730968952178955,0.85
1.6767323017120361,0.8541666666666666
1.7030889987945557,0.8583333333333333
1.7202050685882568,0.8624999999999999
1.7264838218688965,0.8666666666666666
1.737485647201538,0.8708333333333333
1.745715856552124,0.875
1.8357253074645996,0.8791666666666667
1.8456449508666992,0.8833333333333333
1.8681237697601318,0.8875
1.8730742931365967,0.8916666666666666
1.874671459197998,0.8958333333333333
1.891218662261963,0.9
1.897449254989624,0.9041666666666667
1.9575366973876953,0.9083333333333333
1.990011215209961,0.9125
2.0162136554718018,0.9166666666666666
2.03145432472229,0.9208333333333333
2.041717529296875,0.9249999999999999
2.0728657245635986,0.9291666666666666
2.1306586265563965,0.9333333333333333
2.152794122695923,0.9375
2.242417097091675,0.9416666666666667
2.41518235206604,0.9458333333333333
2.455885648727417,0.95
2.460825204849243,0.9541666666666666
2.517590284347534,0.9583333333333333
2.6561100482940674,0.9625
2.681457281112671,0.9666666666666667
2.7609965801239014,0.9708333333333333
2.848329782485962,0.975
2.9188599586486816,0.9791666666666666
2.962895154953003,0.9833333333333333
3.076101541519165,0.9874999999999999
3.22344708442688,0.9916666666666666
3.520494222640991,0.9958333333333333
4.495647192001343,1.0
5000.0,1.0


==> csv-files/assign/winner-idealruntime-3.csv <==
data,percent
0.09515810012817383,0.0
1.6996119022369385,0.004166666666666667
2.368370294570923,0.008333333333333333
2.5451860427856445,0.0125
2.5527970790863037,0.016666666666666666
2.557210683822632,0.020833333333333332
2.6119918823242188,0.024999999999999998
2.617863416671753,0.029166666666666667
2.626295566558838,0.03333333333333333
2.639984607696533,0.0375
2.6692748069763184,0.041666666666666664
2.7468128204345703,0.04583333333333333
2.782212257385254,0.049999999999999996
2.7931551933288574,0.05416666666666667
2.8144335746765137,0.058333333333333334
2.8233020305633545,0.0625
3.0034878253936768,0.06666666666666667
3.0856881141662598,0.07083333333333333
3.1215574741363525,0.075
3.24168062210083,0.07916666666666666
3.294516086578369,0.08333333333333333
3.3219010829925537,0.0875
3.3923258781433105,0.09166666666666666
3.3958323001861572,0.09583333333333333
3.6547458171844482,0.09999999999999999
4.483186483383179,0.10416666666666667
4.8002283573150635,0.10833333333333334
4.978045463562012,0.1125
5.15854024887085,0.11666666666666667
5.189974308013916,0.12083333333333333
5.918555736541748,0.125
6.157414674758911,0.12916666666666668
6.675395727157593,0.13333333333333333
6.693353891372681,0.1375
6.8009679317474365,0.1416666666666667
6.830455541610718,0.14583333333333334
6.922731161117554,0.15000000000000002
7.1206159591674805,0.15416666666666667
7.352788925170898,0.15833333333333335
7.503437757492065,0.1625
8.196447849273682,0.16666666666666669
8.326124429702759,0.17083333333333334
8.909558057785034,0.17500000000000002
9.073846340179443,0.17916666666666667
9.292601823806763,0.18333333333333335
9.550657987594604,0.1875
9.58011531829834,0.19166666666666668
9.691519737243652,0.19583333333333333
10.009050369262695,0.2
10.455687761306763,0.2041666666666667
10.747275114059448,0.20833333333333334
11.907397508621216,0.21250000000000002
12.611178398132324,0.21666666666666667
13.875734806060791,0.22083333333333335
14.042330026626587,0.225
14.086332559585571,0.22916666666666669
14.600591659545898,0.23333333333333334
16.838476419448853,0.23750000000000002
18.0468430519104,0.24166666666666667
18.55258274078369,0.24583333333333335
21.108615398406982,0.25
24.150527715682983,0.25416666666666665
24.62728524208069,0.2583333333333333
25.052136182785034,0.26249999999999996
26.055010318756104,0.26666666666666666
26.386611223220825,0.2708333333333333
26.420330047607422,0.27499999999999997
27.13239312171936,0.2791666666666667
27.231916904449463,0.2833333333333333
27.535765886306763,0.2875
29.69750738143921,0.29166666666666663
35.242107629776,0.29583333333333334
43.0070424079895,0.3
43.5085072517395,0.30416666666666664
44.08987522125244,0.3083333333333333
44.21814250946045,0.3125
44.5118203163147,0.31666666666666665
44.768754720687866,0.3208333333333333
44.89136242866516,0.32499999999999996
44.970985412597656,0.32916666666666666
45.16597843170166,0.3333333333333333
45.21727681159973,0.33749999999999997
45.26065802574158,0.3416666666666667
45.2965042591095,0.3458333333333333
45.33232617378235,0.35
45.335684061050415,0.35416666666666663
45.970099449157715,0.35833333333333334
46.42480778694153,0.3625
46.79650092124939,0.36666666666666664
46.8448543548584,0.3708333333333333
47.30617046356201,0.375
47.3624005317688,0.37916666666666665
47.608638286590576,0.3833333333333333
47.64974641799927,0.38749999999999996
47.7522759437561,0.39166666666666666
48.47648596763611,0.3958333333333333
48.53481698036194,0.39999999999999997
48.60616207122803,0.4041666666666667
49.22711205482483,0.4083333333333333
49.35611367225647,0.4125
49.47304606437683,0.41666666666666663
49.65062165260315,0.42083333333333334
49.71973729133606,0.425
49.75666260719299,0.42916666666666664
49.88064932823181,0.4333333333333333
49.950737953186035,0.4375
51.4356164932251,0.44166666666666665
51.68689846992493,0.4458333333333333
53.32937669754028,0.44999999999999996
53.652857303619385,0.45416666666666666
53.95247507095337,0.4583333333333333
54.44144821166992,0.46249999999999997
54.94100213050842,0.4666666666666666
57.122780561447144,0.4708333333333333
57.86478543281555,0.475
61.29583430290222,0.47916666666666663
62.15054678916931,0.48333333333333334
72.72735953330994,0.4875
89.16371178627014,0.49166666666666664
96.89373803138733,0.4958333333333333
118.0297544002533,0.5
118.04705691337585,0.5041666666666667
119.40570998191833,0.5083333333333333
120.53705835342407,0.5125
121.49801230430603,0.5166666666666666
121.91663765907288,0.5208333333333333
122.06938743591309,0.525
124.44411563873291,0.5291666666666667
124.63990449905396,0.5333333333333333
125.32045245170593,0.5375
125.50462198257446,0.5416666666666666
126.15200614929199,0.5458333333333333
126.91841530799866,0.5499999999999999
130.9556200504303,0.5541666666666667
131.63029217720032,0.5583333333333333
132.73353266716003,0.5625
138.92709398269653,0.5666666666666667
139.23379373550415,0.5708333333333333
142.28509998321533,0.575
142.80644941329956,0.5791666666666666
147.2757716178894,0.5833333333333333
150.31329774856567,0.5875
151.64395761489868,0.5916666666666667
155.44302129745483,0.5958333333333333
156.40859031677246,0.6
166.3752191066742,0.6041666666666666
166.66275024414062,0.6083333333333333
167.01002669334412,0.6124999999999999
170.0838975906372,0.6166666666666667
171.61764907836914,0.6208333333333333
172.46188378334045,0.625
174.01971101760864,0.6291666666666667
175.24468898773193,0.6333333333333333
176.48368382453918,0.6375
176.6011517047882,0.6416666666666666
183.71032977104187,0.6458333333333333
195.2996211051941,0.65
213.3877456188202,0.6541666666666667
219.45823574066162,0.6583333333333333
220.96183276176453,0.6625
221.3670370578766,0.6666666666666666
221.99706435203552,0.6708333333333333
222.29567074775696,0.6749999999999999
223.5229160785675,0.6791666666666667
225.43752574920654,0.6833333333333333
226.62317323684692,0.6875
228.92774868011475,0.6916666666666667
229.68823885917664,0.6958333333333333
230.98094940185547,0.7
233.74841570854187,0.7041666666666666
234.0996377468109,0.7083333333333333
234.34047436714172,0.7125
236.48411870002747,0.7166666666666667
236.66736888885498,0.7208333333333333
237.64920043945312,0.725
237.85274624824524,0.7291666666666666
245.56182193756104,0.7333333333333333
249.4702250957489,0.7374999999999999
250.74495339393616,0.7416666666666667
273.0961148738861,0.7458333333333333
290.8719983100891,0.75
296.0362274646759,0.7541666666666667
341.99665927886963,0.7583333333333333
347.41846108436584,0.7625
352.55550599098206,0.7666666666666666
367.90438508987427,0.7708333333333333
368.26027154922485,0.775
369.13046073913574,0.7791666666666667
371.0317611694336,0.7833333333333333
378.3168873786926,0.7875
384.2126522064209,0.7916666666666666
395.792813539505,0.7958333333333333
400.2283716201782,0.7999999999999999
401.6587703227997,0.8041666666666667
402.36700534820557,0.8083333333333333
402.52932262420654,0.8125
403.9039487838745,0.8166666666666667
404.81562304496765,0.8208333333333333
406.6710796356201,0.825
410.5603017807007,0.8291666666666666
411.9520010948181,0.8333333333333333
412.8089668750763,0.8375
414.5988013744354,0.8416666666666667
414.64641404151917,0.8458333333333333
422.14979791641235,0.85
422.4057378768921,0.8541666666666666
423.6814489364624,0.8583333333333333
440.7592222690582,0.8624999999999999
453.84752774238586,0.8666666666666666
470.15221214294434,0.8708333333333333
658.1538212299347,0.875
665.0096278190613,0.8791666666666667
668.8779923915863,0.8833333333333333
671.3859119415283,0.8875
675.7496500015259,0.8916666666666666
678.1806879043579,0.8958333333333333
687.3795509338379,0.9
699.1934049129486,0.9041666666666667
705.9781346321106,0.9083333333333333
707.0427618026733,0.9125
716.7519478797913,0.9166666666666666
740.1449143886566,0.9208333333333333
743.5738530158997,0.9249999999999999
761.8542160987854,0.9291666666666666
766.5043663978577,0.9333333333333333
815.7555944919586,0.9375
821.4470405578613,0.9416666666666667
847.3968050479889,0.9458333333333333
861.9686725139618,0.95
893.4078023433685,0.9541666666666666
901.1798632144928,0.9583333333333333
906.9401998519897,0.9625
916.1072771549225,0.9666666666666667
946.2699823379517,0.9708333333333333
979.7702341079712,0.975
981.5695486068726,0.9791666666666666
982.1313366889954,0.9833333333333333
997.6651930809021,0.9874999999999999
1003.8098585605621,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/winner-runtime-0.csv <==
data,percent
0.1444711685180664,0.0
0.1444711685180664,0.004166666666666667
0.14852023124694824,0.008333333333333333
0.14882254600524902,0.0125
0.19572043418884277,0.016666666666666666
0.20389366149902344,0.020833333333333332
0.20684313774108887,0.024999999999999998
0.2127981185913086,0.029166666666666667
0.22417402267456055,0.03333333333333333
0.24234557151794434,0.0375
0.24318504333496094,0.041666666666666664
0.2444159984588623,0.04583333333333333
0.2482905387878418,0.049999999999999996
0.25368165969848633,0.05416666666666667
0.2551712989807129,0.058333333333333334
0.2623758316040039,0.0625
0.27119898796081543,0.06666666666666667
0.2860732078552246,0.07083333333333333
0.3004016876220703,0.075
0.31163620948791504,0.07916666666666666
0.3158719539642334,0.08333333333333333
0.31966090202331543,0.0875
0.3309032917022705,0.09166666666666666
0.3489835262298584,0.09583333333333333
0.3514688014984131,0.09999999999999999
0.35349321365356445,0.10416666666666667
0.3536677360534668,0.10833333333333334
0.36727023124694824,0.1125
0.36982035636901855,0.11666666666666667
0.3861689567565918,0.12083333333333333
0.3948543071746826,0.125
0.3988175392150879,0.12916666666666668
0.40435242652893066,0.13333333333333333
0.4087042808532715,0.1375
0.414064884185791,0.1416666666666667
0.4160153865814209,0.14583333333333334
0.41982054710388184,0.15000000000000002
0.46448326110839844,0.15416666666666667
0.47580790519714355,0.15833333333333335
0.48757243156433105,0.1625
0.5015363693237305,0.16666666666666669
0.5280489921569824,0.17083333333333334
0.5341892242431641,0.17500000000000002
0.5401685237884521,0.17916666666666667
0.5572893619537354,0.18333333333333335
0.5667190551757812,0.1875
0.5821139812469482,0.19166666666666668
0.6025316715240479,0.19583333333333333
0.609541654586792,0.2
0.6257984638214111,0.2041666666666667
0.6432251930236816,0.20833333333333334
0.6522018909454346,0.21250000000000002
0.657351016998291,0.21666666666666667
0.6673221588134766,0.22083333333333335
0.6694498062133789,0.225
0.7915642261505127,0.22916666666666669
0.792184591293335,0.23333333333333334
0.7976632118225098,0.23750000000000002
0.8444972038269043,0.24166666666666667
0.8668575286865234,0.24583333333333335
0.9468002319335938,0.25
1.0471010208129883,0.25416666666666665
1.271235704421997,0.2583333333333333
1.4072422981262207,0.26249999999999996
1.6682636737823486,0.26666666666666666
1.754856824874878,0.2708333333333333
1.9132466316223145,0.27499999999999997
2.4011402130126953,0.2791666666666667
2.557636022567749,0.2833333333333333
2.627638101577759,0.2875
3.0079421997070312,0.29166666666666663
3.383593797683716,0.29583333333333334
3.513792037963867,0.3
4.0335283279418945,0.30416666666666664
4.118911504745483,0.3083333333333333
5.011216878890991,0.3125
5.181568384170532,0.31666666666666665
5.57822060585022,0.3208333333333333
5.955560684204102,0.32499999999999996
6.145522356033325,0.32916666666666666
6.902543783187866,0.3333333333333333
6.982403516769409,0.33749999999999997
8.131723165512085,0.3416666666666667
9.439060688018799,0.3458333333333333
9.4551100730896,0.35
10.395581245422363,0.35416666666666663
10.755897998809814,0.35833333333333334
11.47561264038086,0.3625
12.415403127670288,0.36666666666666664
12.451478004455566,0.3708333333333333
12.925488471984863,0.375
13.978288412094116,0.37916666666666665
14.288902282714844,0.3833333333333333
14.952216148376465,0.38749999999999996
16.90644907951355,0.39166666666666666
17.692929983139038,0.3958333333333333
18.57092833518982,0.39999999999999997
21.50645399093628,0.4041666666666667
21.50840735435486,0.4083333333333333
21.892600059509277,0.4125
22.997098445892334,0.41666666666666663
26.2169189453125,0.42083333333333334
26.89159893989563,0.425
31.23797607421875,0.42916666666666664
31.5348858833313,0.4333333333333333
61.575783252716064,0.4375
65.98339223861694,0.44166666666666665
69.39494752883911,0.4458333333333333
74.10454964637756,0.44999999999999996
81.65681576728821,0.45416666666666666
85.70555877685547,0.4583333333333333
88.05020833015442,0.46249999999999997
94.25144791603088,0.4666666666666666
102.07543730735779,0.4708333333333333
107.48644232749939,0.475
131.91746473312378,0.47916666666666663
135.98411798477173,0.48333333333333334
152.22219514846802,0.4875
158.93695163726807,0.49166666666666664
167.7239122390747,0.4958333333333333
169.00557017326355,0.5
195.77324390411377,0.5041666666666667
219.96266436576843,0.5083333333333333
221.25984930992126,0.5125
243.5698230266571,0.5166666666666666
296.5693168640137,0.5208333333333333
374.86810302734375,0.525
378.70162415504456,0.5291666666666667
435.3539092540741,0.5333333333333333
518.6818270683289,0.5375
522.6807909011841,0.5416666666666666
529.902542591095,0.5458333333333333
576.9800176620483,0.5499999999999999
640.0841436386108,0.5541666666666667
770.9390439987183,0.5583333333333333
828.3433184623718,0.5625
915.2128031253815,0.5666666666666667
1203.318273305893,0.5708333333333333
1505.147934436798,0.575
1937.1821022033691,0.5791666666666666
2101.071291208267,0.5833333333333333
2170.4229066371918,0.5875
2292.973486661911,0.5916666666666667
2318.9815969467163,0.5958333333333333
2339.9202632904053,0.6
5000.0,0.6041666666666666
5000.0,0.6083333333333333
5000.0,0.6124999999999999
5000.0,0.6166666666666667
5000.0,0.6208333333333333
5000.0,0.625
5000.0,0.6291666666666667
5000.0,0.6333333333333333
5000.0,0.6375
5000.0,0.6416666666666666
5000.0,0.6458333333333333
5000.0,0.65
5000.0,0.6541666666666667
5000.0,0.6583333333333333
5000.0,0.6625
5000.0,0.6666666666666666
5000.0,0.6708333333333333
5000.0,0.6749999999999999
5000.0,0.6791666666666667
5000.0,0.6833333333333333
5000.0,0.6875
5000.0,0.6916666666666667
5000.0,0.6958333333333333
5000.0,0.7
5000.0,0.7041666666666666
5000.0,0.7083333333333333
5000.0,0.7125
5000.0,0.7166666666666667
5000.0,0.7208333333333333
5000.0,0.725
5000.0,0.7291666666666666
5000.0,0.7333333333333333
5000.0,0.7374999999999999
5000.0,0.7416666666666667
5000.0,0.7458333333333333
5000.0,0.75
5000.0,0.7541666666666667
5000.0,0.7583333333333333
5000.0,0.7625
5000.0,0.7666666666666666
5000.0,0.7708333333333333
5000.0,0.775
5000.0,0.7791666666666667
5000.0,0.7833333333333333
5000.0,0.7875
5000.0,0.7916666666666666
5000.0,0.7958333333333333
5000.0,0.7999999999999999
5000.0,0.8041666666666667
5000.0,0.8083333333333333
5000.0,0.8125
5000.0,0.8166666666666667
5000.0,0.8208333333333333
5000.0,0.825
5000.0,0.8291666666666666
5000.0,0.8333333333333333
5000.0,0.8375
5000.0,0.8416666666666667
5000.0,0.8458333333333333
5000.0,0.85
5000.0,0.8541666666666666
5000.0,0.8583333333333333
5000.0,0.8624999999999999
5000.0,0.8666666666666666
5000.0,0.8708333333333333
5000.0,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/winner-runtime-1.csv <==
data,percent
0.1444711685180664,0.0
0.7414944171905518,0.004166666666666667
0.9139385223388672,0.008333333333333333
0.983795166015625,0.0125
1.1042463779449463,0.016666666666666666
1.234630823135376,0.020833333333333332
1.2410147190093994,0.024999999999999998
1.4614124298095703,0.029166666666666667
1.4915771484375,0.03333333333333333
1.5234503746032715,0.0375
1.559535264968872,0.041666666666666664
1.5678346157073975,0.04583333333333333
1.6257250308990479,0.049999999999999996
1.6842238903045654,0.05416666666666667
1.7220697402954102,0.058333333333333334
1.8665740489959717,0.0625
1.8804476261138916,0.06666666666666667
1.9201571941375732,0.07083333333333333
1.9434137344360352,0.075
1.9829318523406982,0.07916666666666666
2.027876853942871,0.08333333333333333
2.0901193618774414,0.0875
2.1150312423706055,0.09166666666666666
2.156728506088257,0.09583333333333333
2.186681032180786,0.09999999999999999
2.241666555404663,0.10416666666666667
2.2495903968811035,0.10833333333333334
2.255519151687622,0.1125
2.296790599822998,0.11666666666666667
2.3363075256347656,0.12083333333333333
2.385253429412842,0.125
2.404529333114624,0.12916666666666668
2.4495909214019775,0.13333333333333333
2.4948792457580566,0.1375
2.6262872219085693,0.1416666666666667
2.6418631076812744,0.14583333333333334
2.647111177444458,0.15000000000000002
2.652552366256714,0.15416666666666667
2.6615755558013916,0.15833333333333335
2.680328845977783,0.1625
2.8177640438079834,0.16666666666666669
2.8567259311676025,0.17083333333333334
2.861595869064331,0.17500000000000002
2.9105350971221924,0.17916666666666667
2.9183008670806885,0.18333333333333335
2.9737608432769775,0.1875
3.023670196533203,0.19166666666666668
3.04064679145813,0.19583333333333333
3.0541749000549316,0.2
3.0656020641326904,0.2041666666666667
3.1223361492156982,0.20833333333333334
3.1468515396118164,0.21250000000000002
3.174525022506714,0.21666666666666667
3.2070298194885254,0.22083333333333335
3.2531609535217285,0.225
3.342477321624756,0.22916666666666669
3.3504254817962646,0.23333333333333334
3.36987042427063,0.23750000000000002
3.540926456451416,0.24166666666666667
3.566793203353882,0.24583333333333335
3.5713064670562744,0.25
3.6871860027313232,0.25416666666666665
3.709092855453491,0.2583333333333333
3.7934107780456543,0.26249999999999996
4.14130973815918,0.26666666666666666
4.3587987422943115,0.2708333333333333
4.426076889038086,0.27499999999999997
4.450946092605591,0.2791666666666667
4.493264198303223,0.2833333333333333
4.523064374923706,0.2875
4.585517406463623,0.29166666666666663
4.742863416671753,0.29583333333333334
5.05190896987915,0.3
5.074008464813232,0.30416666666666664
5.099363088607788,0.3083333333333333
5.163638114929199,0.3125
5.236053228378296,0.31666666666666665
5.526819705963135,0.3208333333333333
5.551321268081665,0.32499999999999996
5.564889907836914,0.32916666666666666
5.6246702671051025,0.3333333333333333
5.647699356079102,0.33749999999999997
5.649057388305664,0.3416666666666667
5.674497365951538,0.3458333333333333
5.925491571426392,0.35
5.933305263519287,0.35416666666666663
6.0023438930511475,0.35833333333333334
6.0278542041778564,0.3625
6.0302414894104,0.36666666666666664
6.206990957260132,0.3708333333333333
6.422661542892456,0.375
6.43789005279541,0.37916666666666665
6.472442626953125,0.3833333333333333
6.550238370895386,0.38749999999999996
6.577045679092407,0.39166666666666666
6.645000219345093,0.3958333333333333
6.687750577926636,0.39999999999999997
6.713386535644531,0.4041666666666667
6.7334675788879395,0.4083333333333333
7.838236093521118,0.4125
8.131783723831177,0.41666666666666663
8.494073867797852,0.42083333333333334
8.85185718536377,0.425
8.953653573989868,0.42916666666666664
9.157469034194946,0.4333333333333333
9.283508539199829,0.4375
9.470802068710327,0.44166666666666665
9.47306776046753,0.4458333333333333
10.03722620010376,0.44999999999999996
10.129578590393066,0.45416666666666666
10.567853212356567,0.4583333333333333
11.032827854156494,0.46249999999999997
11.147454738616943,0.4666666666666666
11.839078426361084,0.4708333333333333
12.050320148468018,0.475
12.168545961380005,0.47916666666666663
12.724290132522583,0.48333333333333334
13.775811672210693,0.4875
14.147027254104614,0.49166666666666664
14.621777772903442,0.4958333333333333
14.626872301101685,0.5
14.789873361587524,0.5041666666666667
14.922423362731934,0.5083333333333333
16.160399675369263,0.5125
17.1330726146698,0.5166666666666666
22.563143253326416,0.5208333333333333
25.561598539352417,0.525
26.698389053344727,0.5291666666666667
27.389268159866333,0.5333333333333333
27.42104172706604,0.5375
30.146464824676514,0.5416666666666666
32.19468641281128,0.5458333333333333
32.980894565582275,0.5499999999999999
36.41549754142761,0.5541666666666667
38.03410077095032,0.5583333333333333
39.71557116508484,0.5625
42.92527389526367,0.5666666666666667
50.699678897857666,0.5708333333333333
51.88991689682007,0.575
52.5009126663208,0.5791666666666666
53.62199950218201,0.5833333333333333
56.8590726852417,0.5875
58.22998905181885,0.5916666666666667
61.93718123435974,0.5958333333333333
62.93577718734741,0.6
67.11612010002136,0.6041666666666666
68.01189303398132,0.6083333333333333
69.57035827636719,0.6124999999999999
74.2539496421814,0.6166666666666667
79.68178176879883,0.6208333333333333
81.3937976360321,0.625
81.44508147239685,0.6291666666666667
82.50095868110657,0.6333333333333333
88.63018703460693,0.6375
90.05749821662903,0.6416666666666666
93.48052263259888,0.6458333333333333
95.5926160812378,0.65
98.66492891311646,0.6541666666666667
101.6266303062439,0.6583333333333333
112.56186532974243,0.6625
123.19601702690125,0.6666666666666666
125.3848340511322,0.6708333333333333
128.8997664451599,0.6749999999999999
131.1508572101593,0.6791666666666667
134.13629484176636,0.6833333333333333
136.98726058006287,0.6875
142.51205253601074,0.6916666666666667
154.04389810562134,0.6958333333333333
155.98588466644287,0.7
156.4229154586792,0.7041666666666666
160.31729745864868,0.7083333333333333
165.18287539482117,0.7125
174.5603199005127,0.7166666666666667
174.594420671463,0.7208333333333333
174.72917985916138,0.725
178.6765947341919,0.7291666666666666
180.51289319992065,0.7333333333333333
189.70341634750366,0.7374999999999999
190.12167239189148,0.7416666666666667
192.00494241714478,0.7458333333333333
193.65730476379395,0.75
196.03552508354187,0.7541666666666667
196.90445041656494,0.7583333333333333
199.20128536224365,0.7625
200.77546429634094,0.7666666666666666
223.98608422279358,0.7708333333333333
228.58548307418823,0.775
235.0243947505951,0.7791666666666667
247.29286980628967,0.7833333333333333
248.18215990066528,0.7875
258.978816986084,0.7916666666666666
261.11925077438354,0.7958333333333333
266.1513135433197,0.7999999999999999
267.7405831813812,0.8041666666666667
272.8590908050537,0.8083333333333333
278.83970880508423,0.8125
288.9445116519928,0.8166666666666667
315.67813205718994,0.8208333333333333
325.4106364250183,0.825
407.18215918540955,0.8291666666666666
432.9636125564575,0.8333333333333333
553.5920932292938,0.8375
564.2272305488586,0.8416666666666667
815.5872747898102,0.8458333333333333
1595.763551235199,0.85
1891.2036654949188,0.8541666666666666
1931.762524843216,0.8583333333333333
2042.3286247253418,0.8624999999999999
2134.1570489406586,0.8666666666666666
3223.162724494934,0.8708333333333333
3386.7642047405243,0.875
5000.0,0.8791666666666667
5000.0,0.8833333333333333
5000.0,0.8875
5000.0,0.8916666666666666
5000.0,0.8958333333333333
5000.0,0.9
5000.0,0.9041666666666667
5000.0,0.9083333333333333
5000.0,0.9125
5000.0,0.9166666666666666
5000.0,0.9208333333333333
5000.0,0.9249999999999999
5000.0,0.9291666666666666
5000.0,0.9333333333333333
5000.0,0.9375
5000.0,0.9416666666666667
5000.0,0.9458333333333333
5000.0,0.95
5000.0,0.9541666666666666
5000.0,0.9583333333333333
5000.0,0.9625
5000.0,0.9666666666666667
5000.0,0.9708333333333333
5000.0,0.975
5000.0,0.9791666666666666
5000.0,0.9833333333333333
5000.0,0.9874999999999999
5000.0,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/assign/winner-runtime-2.csv <==
data,percent
0.1444711685180664,0.0
0.5728592872619629,0.004166666666666667
0.5782063007354736,0.008333333333333333
0.5994675159454346,0.0125
0.6008846759796143,0.016666666666666666
0.6045207977294922,0.020833333333333332
0.6057908535003662,0.024999999999999998
0.613304615020752,0.029166666666666667
0.6150918006896973,0.03333333333333333
0.6173861026763916,0.0375
0.6216316223144531,0.041666666666666664
0.626622200012207,0.04583333333333333
0.6281383037567139,0.049999999999999996
0.6302940845489502,0.05416666666666667
0.6371195316314697,0.058333333333333334
0.6381001472473145,0.0625
0.6387012004852295,0.06666666666666667
0.641162633895874,0.07083333333333333
0.6439318656921387,0.075
0.6445984840393066,0.07916666666666666
0.6450769901275635,0.08333333333333333
0.6458663940429688,0.0875
0.6471023559570312,0.09166666666666666
0.6499111652374268,0.09583333333333333
0.6890535354614258,0.09999999999999999
0.6984808444976807,0.10416666666666667
0.6991188526153564,0.10833333333333334
0.7033231258392334,0.1125
0.707700252532959,0.11666666666666667
0.7095980644226074,0.12083333333333333
0.7225422859191895,0.125
0.7562501430511475,0.12916666666666668
0.7602972984313965,0.13333333333333333
0.7799849510192871,0.1375
0.7832574844360352,0.1416666666666667
0.7893908023834229,0.14583333333333334
0.8026285171508789,0.15000000000000002
0.80564284324646,0.15416666666666667
0.807612419128418,0.15833333333333335
0.8131403923034668,0.1625
0.8146131038665771,0.16666666666666669
0.815216064453125,0.17083333333333334
0.8199265003204346,0.17500000000000002
0.8234868049621582,0.17916666666666667
0.8252418041229248,0.18333333333333335
0.8288257122039795,0.1875
0.8313925266265869,0.19166666666666668
0.8442692756652832,0.19583333333333333
0.956650972366333,0.2
1.066497564315796,0.2041666666666667
1.1592772006988525,0.20833333333333334
1.1595253944396973,0.21250000000000002
1.1762275695800781,0.21666666666666667
1.1850152015686035,0.22083333333333335
1.2234339714050293,0.225
1.2327055931091309,0.22916666666666669
1.2505290508270264,0.23333333333333334
1.2607204914093018,0.23750000000000002
1.2769851684570312,0.24166666666666667
1.281831979751587,0.24583333333333335
1.293241024017334,0.25
1.3071811199188232,0.25416666666666665
1.3139150142669678,0.2583333333333333
1.3184795379638672,0.26249999999999996
1.3204450607299805,0.26666666666666666
1.3247134685516357,0.2708333333333333
1.3301799297332764,0.27499999999999997
1.3379311561584473,0.2791666666666667
1.342306137084961,0.2833333333333333
1.3446862697601318,0.2875
1.3551294803619385,0.29166666666666663
1.361419677734375,0.29583333333333334
1.361506462097168,0.3
1.362635612487793,0.30416666666666664
1.3642890453338623,0.3083333333333333
1.364931583404541,0.3125
1.3677220344543457,0.31666666666666665
1.369800329208374,0.3208333333333333
1.3930613994598389,0.32499999999999996
1.394970417022705,0.32916666666666666
1.4059627056121826,0.3333333333333333
1.4075610637664795,0.33749999999999997
1.4161412715911865,0.3416666666666667
1.4190940856933594,0.3458333333333333
1.4258880615234375,0.35
1.4385085105895996,0.35416666666666663
1.4393031597137451,0.35833333333333334
1.4477074146270752,0.3625
1.4538350105285645,0.36666666666666664
1.4569141864776611,0.3708333333333333
1.4585235118865967,0.375
1.4627022743225098,0.37916666666666665
1.4670639038085938,0.3833333333333333
1.4724233150482178,0.38749999999999996
1.480970859527588,0.39166666666666666
1.4856150150299072,0.3958333333333333
1.50677490234375,0.39999999999999997
1.5251760482788086,0.4041666666666667
1.5446786880493164,0.4083333333333333
1.548945426940918,0.4125
1.5729475021362305,0.41666666666666663
1.604717493057251,0.42083333333333334
1.6087675094604492,0.425
1.6230206489562988,0.42916666666666664
1.6599373817443848,0.4333333333333333
1.677344560623169,0.4375
1.6805062294006348,0.44166666666666665
1.694380521774292,0.4458333333333333
1.756927251815796,0.44999999999999996
1.8355040550231934,0.45416666666666666
1.8756093978881836,0.4583333333333333
2.0860278606414795,0.46249999999999997
2.0862948894500732,0.4666666666666666
2.0971810817718506,0.4708333333333333
2.1169004440307617,0.475
2.126972198486328,0.47916666666666663
2.153887987136841,0.48333333333333334
2.1663010120391846,0.4875
2.1910321712493896,0.49166666666666664
2.2094502449035645,0.4958333333333333
2.210397243499756,0.5
2.221980333328247,0.5041666666666667
2.2252345085144043,0.5083333333333333
2.23903751373291,0.5125
2.2391018867492676,0.5166666666666666
2.273545265197754,0.5208333333333333
2.3670902252197266,0.525
2.3702147006988525,0.5291666666666667
2.3752944469451904,0.5333333333333333
2.4090473651885986,0.5375
2.417320966720581,0.5416666666666666
2.4296329021453857,0.5458333333333333
2.4608302116394043,0.5499999999999999
2.468620538711548,0.5541666666666667
2.4886856079101562,0.5583333333333333
2.48909330368042,0.5625
2.490419626235962,0.5666666666666667
2.502924680709839,0.5708333333333333
2.5178205966949463,0.575
2.5398387908935547,0.5791666666666666
2.580764055252075,0.5833333333333333
2.597153902053833,0.5875
2.60368275642395,0.5916666666666667
2.6058619022369385,0.5958333333333333
2.6501474380493164,0.6
2.6714487075805664,0.6041666666666666
2.677450656890869,0.6083333333333333
2.7148690223693848,0.6124999999999999
2.738560914993286,0.6166666666666667
2.8002753257751465,0.6208333333333333
2.855407238006592,0.625
2.864495038986206,0.6291666666666667
2.8787975311279297,0.6333333333333333
2.887310028076172,0.6375
2.9135890007019043,0.6416666666666666
2.9874062538146973,0.6458333333333333
2.992082118988037,0.65
2.994537591934204,0.6541666666666667
3.0576820373535156,0.6583333333333333
3.060553550720215,0.6625
3.066847085952759,0.6666666666666666
3.084868907928467,0.6708333333333333
3.087550640106201,0.6749999999999999
3.1018717288970947,0.6791666666666667
3.1084558963775635,0.6833333333333333
3.1734368801116943,0.6875
3.2592997550964355,0.6916666666666667
3.3024137020111084,0.6958333333333333
3.3967125415802,0.7
3.499722719192505,0.7041666666666666
3.5330631732940674,0.7083333333333333
3.551375150680542,0.7125
3.5603718757629395,0.7166666666666667
3.5651023387908936,0.7208333333333333
3.6304495334625244,0.725
3.705203056335449,0.7291666666666666
3.71303653717041,0.7333333333333333
3.7146358489990234,0.7374999999999999
3.773782730102539,0.7416666666666667
3.8350157737731934,0.7458333333333333
3.921832799911499,0.75
3.931899070739746,0.7541666666666667
3.9418933391571045,0.7583333333333333
3.942117214202881,0.7625
3.955749273300171,0.7666666666666666
4.0079638957977295,0.7708333333333333
4.0251359939575195,0.775
4.049160957336426,0.7791666666666667
4.06026554107666,0.7833333333333333
4.091611385345459,0.7875
4.1005659103393555,0.7916666666666666
4.1092119216918945,0.7958333333333333
4.123722314834595,0.7999999999999999
4.126355886459351,0.8041666666666667
4.13170599937439,0.8083333333333333
4.185976982116699,0.8125
4.190603733062744,0.8166666666666667
4.191426038742065,0.8208333333333333
4.19679069519043,0.825
4.200071811676025,0.8291666666666666
4.2219696044921875,0.8333333333333333
4.253567218780518,0.8375
4.382128953933716,0.8416666666666667
4.587231636047363,0.8458333333333333
4.705340623855591,0.85
4.7504353523254395,0.8541666666666666
4.767402172088623,0.8583333333333333
4.772750616073608,0.8624999999999999
4.811668872833252,0.8666666666666666
4.84643292427063,0.8708333333333333
4.924622535705566,0.875
4.9562766551971436,0.8791666666666667
5.015474081039429,0.8833333333333333
5.022945404052734,0.8875
5.034669399261475,0.8916666666666666
5.051599502563477,0.8958333333333333
5.062131643295288,0.9
5.312899589538574,0.9041666666666667
5.3164684772491455,0.9083333333333333
5.3531928062438965,0.9125
5.371235132217407,0.9166666666666666
5.383551120758057,0.9208333333333333
5.454477548599243,0.9249999999999999
5.479878902435303,0.9291666666666666
5.512866973876953,0.9333333333333333
5.717653512954712,0.9375
5.742677211761475,0.9416666666666667
5.746646404266357,0.9458333333333333
5.8939409255981445,0.95
5.901583194732666,0.9541666666666666
6.148730754852295,0.9583333333333333
6.229782581329346,0.9625
6.301851511001587,0.9666666666666667
6.388079643249512,0.9708333333333333
6.521996736526489,0.975
6.560593843460083,0.9791666666666666
6.625114917755127,0.9833333333333333
6.638034105300903,0.9874999999999999
6.683538198471069,0.9916666666666666
7.0086164474487305,0.9958333333333333
8.555482387542725,1.0
5000.0,1.0


==> csv-files/assign/winner-runtime-3.csv <==
data,percent
0.1444711685180664,0.0
2.139267921447754,0.004166666666666667
2.857964277267456,0.008333333333333333
3.015490770339966,0.0125
3.0159711837768555,0.016666666666666666
3.051928997039795,0.020833333333333332
3.0778560638427734,0.024999999999999998
3.110541582107544,0.029166666666666667
3.1184208393096924,0.03333333333333333
3.1394243240356445,0.0375
3.1473917961120605,0.041666666666666664
3.2117271423339844,0.04583333333333333
3.2468910217285156,0.049999999999999996
3.2906711101531982,0.05416666666666667
3.2975282669067383,0.058333333333333334
3.2979395389556885,0.0625
3.4863126277923584,0.06666666666666667
3.5623466968536377,0.07083333333333333
3.630269765853882,0.075
3.731559991836548,0.07916666666666666
3.8037967681884766,0.08333333333333333
3.8637282848358154,0.0875
3.890031337738037,0.09166666666666666
4.122685432434082,0.09583333333333333
4.154045820236206,0.09999999999999999
4.998061418533325,0.10416666666666667
5.3043811321258545,0.10833333333333334
5.493201971054077,0.1125
5.660476922988892,0.11666666666666667
5.7032470703125,0.12083333333333333
6.437972545623779,0.125
6.730901002883911,0.12916666666666668
7.207783937454224,0.13333333333333333
7.214086532592773,0.1375
7.317188262939453,0.1416666666666667
7.3638691902160645,0.14583333333333334
7.4437642097473145,0.15000000000000002
7.661291599273682,0.15416666666666667
7.910581827163696,0.15833333333333335
8.060256481170654,0.1625
8.757944822311401,0.16666666666666669
8.883000373840332,0.17083333333333334
9.659539699554443,0.17500000000000002
9.673123598098755,0.17916666666666667
9.848259449005127,0.18333333333333335
10.140947103500366,0.1875
10.248472213745117,0.19166666666666668
10.549846887588501,0.19583333333333333
10.579294204711914,0.2
11.016043901443481,0.2041666666666667
11.764268398284912,0.20833333333333334
12.905943393707275,0.21250000000000002
13.587012529373169,0.21666666666666667
14.873101711273193,0.22083333333333335
15.101855754852295,0.225
15.158013820648193,0.22916666666666669
15.699338674545288,0.23333333333333334
17.87110471725464,0.23750000000000002
19.06308603286743,0.24166666666666667
19.590781211853027,0.24583333333333335
22.19548511505127,0.25
25.019455194473267,0.25416666666666665
25.59269070625305,0.2583333333333333
26.000619888305664,0.26249999999999996
27.040473461151123,0.26666666666666666
27.37850284576416,0.2708333333333333
27.381083965301514,0.27499999999999997
28.144999265670776,0.2791666666666667
28.22314739227295,0.2833333333333333
28.548442602157593,0.2875
30.783910751342773,0.29166666666666663
36.28897500038147,0.29583333333333334
43.95712852478027,0.3
44.44021439552307,0.30416666666666664
45.072988510131836,0.3083333333333333
45.10531663894653,0.3125
45.498199224472046,0.31666666666666665
45.64709186553955,0.3208333333333333
45.8230504989624,0.32499999999999996
45.89855718612671,0.32916666666666666
46.07991170883179,0.3333333333333333
46.162376403808594,0.33749999999999997
46.18746209144592,0.3416666666666667
46.197696685791016,0.3458333333333333
46.24014472961426,0.35
46.25177812576294,0.35416666666666663
46.978827714920044,0.35833333333333334
47.43466329574585,0.3625
47.850109815597534,0.36666666666666664
48.38265681266785,0.3708333333333333
48.66896724700928,0.375
48.79580092430115,0.37916666666666665
48.875386476516724,0.3833333333333333
48.88057208061218,0.38749999999999996
49.10553002357483,0.39166666666666666
49.497249126434326,0.3958333333333333
49.545634269714355,0.39999999999999997
49.56047081947327,0.4041666666666667
50.26479125022888,0.4083333333333333
50.34601902961731,0.4125
50.51728653907776,0.41666666666666663
50.702563762664795,0.42083333333333334
50.7480788230896,0.425
50.80543541908264,0.42916666666666664
50.947269678115845,0.4333333333333333
50.97253370285034,0.4375
52.51057481765747,0.44166666666666665
52.791685581207275,0.4458333333333333
55.2094509601593,0.44999999999999996
55.57939863204956,0.45416666666666666
55.84361433982849,0.4583333333333333
55.94607615470886,0.46249999999999997
56.09376525878906,0.4666666666666666
58.205161333084106,0.4708333333333333
58.99361038208008,0.475
63.34856200218201,0.47916666666666663
64.20688199996948,0.48333333333333334
73.6524133682251,0.4875
90.34054851531982,0.49166666666666664
98.10588312149048,0.4958333333333333
119.63133072853088,0.5
119.76560044288635,0.5041666666666667
120.94000959396362,0.5083333333333333
121.7421236038208,0.5125
123.23972940444946,0.5166666666666666
123.61502528190613,0.5208333333333333
123.74593544006348,0.525
126.09696388244629,0.5291666666666667
126.3360710144043,0.5333333333333333
126.49336338043213,0.5375
127.3849048614502,0.5416666666666666
128.08644461631775,0.5458333333333333
128.86789202690125,0.5499999999999999
132.79536390304565,0.5541666666666667
132.85774278640747,0.5583333333333333
133.90507125854492,0.5625
140.82329106330872,0.5666666666666667
141.14575600624084,0.5708333333333333
144.0589509010315,0.575
144.34312963485718,0.5791666666666666
149.27276015281677,0.5833333333333333
152.41931867599487,0.5875
152.932608127594,0.5916666666666667
157.67228507995605,0.5958333333333333
158.24122762680054,0.6
169.4670536518097,0.6041666666666666
169.74202704429626,0.6083333333333333
170.18543887138367,0.6124999999999999
173.17665791511536,0.6166666666666667
174.76813912391663,0.6208333333333333
175.61842918395996,0.625
177.19245100021362,0.6291666666666667
177.7097828388214,0.6333333333333333
178.516042470932,0.6375
179.90198421478271,0.6416666666666666
185.39587306976318,0.6458333333333333
196.51758337020874,0.65
215.19678115844727,0.6541666666666667
221.07794451713562,0.6583333333333333
222.67717170715332,0.6625
223.09655380249023,0.6666666666666666
223.6582510471344,0.6708333333333333
224.05550622940063,0.6749999999999999
225.2048580646515,0.6791666666666667
227.2088074684143,0.6833333333333333
228.32782292366028,0.6875
230.57149934768677,0.6916666666666667
231.6063630580902,0.6958333333333333
232.93896579742432,0.7
235.53438591957092,0.7041666666666666
235.87456703186035,0.7083333333333333
236.1668152809143,0.7125
238.17945265769958,0.7166666666666667
238.56438851356506,0.7208333333333333
239.44746136665344,0.725
239.81493973731995,0.7291666666666666
247.5277841091156,0.7333333333333333
251.33600211143494,0.7374999999999999
252.65040230751038,0.7416666666666667
275.2929906845093,0.7458333333333333
292.8999104499817,0.75
298.3256733417511,0.7541666666666667
344.80328154563904,0.7583333333333333
350.2171161174774,0.7625
355.24446392059326,0.7666666666666666
370.86146211624146,0.7708333333333333
371.1603066921234,0.775
372.147709608078,0.7791666666666667
373.68290519714355,0.7833333333333333
381.1844892501831,0.7875
386.2278461456299,0.7916666666666666
399.03496646881104,0.7958333333333333
403.03916096687317,0.7999999999999999
404.51865577697754,0.8041666666666667
405.51784229278564,0.8083333333333333
405.5426034927368,0.8125
406.8521158695221,0.8166666666666667
406.9608929157257,0.8208333333333333
408.7089695930481,0.825
413.9348711967468,0.8291666666666666
415.1977870464325,0.8333333333333333
415.86596751213074,0.8375
416.6410973072052,0.8416666666666667
416.8138189315796,0.8458333333333333
424.5307319164276,0.85
425.43300890922546,0.8541666666666666
426.9472060203552,0.8583333333333333
442.8357901573181,0.8624999999999999
456.04539728164673,0.8666666666666666
473.14215874671936,0.8708333333333333
660.9768843650818,0.875
667.9429256916046,0.8791666666666667
671.1261763572693,0.8833333333333333
674.3862268924713,0.8875
678.584456205368,0.8916666666666666
681.123747587204,0.8958333333333333
690.1877465248108,0.9
702.0305495262146,0.9041666666666667
708.8572373390198,0.9083333333333333
709.8941631317139,0.9125
719.7879259586334,0.9166666666666666
743.2663941383362,0.9208333333333333
746.5431315898895,0.9249999999999999
765.121356010437,0.9291666666666666
769.9263002872467,0.9333333333333333
818.5437426567078,0.9375
824.4713180065155,0.9416666666666667
850.178778886795,0.9458333333333333
865.2681806087494,0.95
897.4527037143707,0.9541666666666666
904.0184397697449,0.9583333333333333
909.7541644573212,0.9625
919.28458070755,0.9666666666666667
949.5981423854828,0.9708333333333333
983.0758185386658,0.975
984.8887529373169,0.9791666666666666
985.5507435798645,0.9833333333333333
1000.7547578811646,0.9874999999999999
1007.1267614364624,0.9916666666666666
5000.0,0.9958333333333333
5000.0,1.0
5000.0,1.0


==> csv-files/cap/compact-gap-0.csv <==
data,percent
0.0,0.0
1.0,0.0045045045045045045
1.0,0.009009009009009009
1.0,0.013513513513513514
1.0,0.018018018018018018
1.0,0.02252252252252252
1.0,0.027027027027027025
1.0,0.031531531531531536
1.0,0.036036036036036036
1.0,0.04054054054054054
1.0,0.04504504504504505
1.0,0.04954954954954955
1.0,0.05405405405405406
1.0,0.058558558558558564
1.0,0.06306306306306306
1.0,0.06756756756756756
1.0,0.07207207207207207
1.0,0.07657657657657657
1.0,0.08108108108108107
1.0,0.08558558558558559
1.0,0.09009009009009009
1.0,0.09459459459459459
1.0,0.0990990990990991
1.0,0.1036036036036036
1.0,0.1081081081081081
1.0,0.11261261261261261
1.0,0.11711711711711711
1.0,0.12162162162162161
1.0,0.12612612612612611
1.0,0.13063063063063063
1.0,0.13513513513513514
1.0,0.13963963963963966
1.0,0.14414414414414414
1.0,0.14864864864864866
1.0,0.15315315315315317
1.0,0.15765765765765766
1.0,0.16216216216216217
1.0,0.16666666666666669
1.0,0.17117117117117117
1.0,0.17567567567567569
1.0,0.1801801801801802
1.0,0.18468468468468469
1.0,0.1891891891891892
1.0,0.1936936936936937
1.0,0.1981981981981982
1.0,0.20270270270270271
1.0,0.20720720720720723
1.0,0.21171171171171171
1.0,0.21621621621621623
1.0,0.22072072072072074
1.0,0.22522522522522523
1.0,0.22972972972972974
1.0,0.23423423423423423
1.0,0.23873873873873874
1.0,0.24324324324324326
1.0,0.24774774774774774
1.0,0.25225225225225223
1.0,0.25675675675675674
1.0,0.26126126126126126
1.0,0.26576576576576577
1.0,0.2702702702702703
1.0,0.2747747747747748
1.0,0.2792792792792793
1.0,0.28378378378378377
1.0,0.2882882882882883
1.0,0.2927927927927928
1.0,0.2972972972972973
1.0,0.30180180180180183
1.0,0.3063063063063063
1.0,0.3108108108108108
1.0,0.3153153153153153
1.0,0.31981981981981983
1.0,0.32432432432432434
1.0,0.32882882882882886
1.0,0.3333333333333333
1.0,0.33783783783783783
1.0,0.34234234234234234
1.0,0.34684684684684686
1.0,0.35135135135135137
1.0,0.3558558558558559
1.0,0.36036036036036034
1.0,0.36486486486486486
1.0,0.36936936936936937
1.0,0.3738738738738739
1.0,0.3783783783783784
1.0,0.3828828828828829
1.0,0.38738738738738737
1.0,0.3918918918918919
1.0,0.3963963963963964
1.0,0.4009009009009009
1.0,0.40540540540540543
1.0,0.40990990990990994
1.0,0.4144144144144144
1.0,0.4189189189189189
1.0,0.42342342342342343
1.0,0.42792792792792794
1.0,0.43243243243243246
1.0,0.43693693693693697
1.0,0.44144144144144143
1.0,0.44594594594594594
1.0,0.45045045045045046
1.0,0.45495495495495497
1.0,0.4594594594594595
1.0,0.46396396396396394
1.0,0.46846846846846846
1.0,0.47297297297297297
1.0,0.4774774774774775
1.0,0.481981981981982
1.0,0.4864864864864865
1.0,0.49099099099099097
1.0,0.4954954954954955
1.0,0.5
1.0,0.5045045045045045
1.0,0.5090090090090089
1.0,0.5135135135135135
1.0,0.518018018018018
1.0,0.5225225225225225
1.0,0.527027027027027
1.0,0.5315315315315314
1.0,0.536036036036036
1.0,0.5405405405405405
1.0,0.545045045045045
1.0,0.5495495495495495
1.0,0.5540540540540541
1.0,0.5585585585585585
1.0,0.563063063063063
1.0,0.5675675675675675
1.0,0.572072072072072
1.0,0.5765765765765766
1.0,0.581081081081081
1.0,0.5855855855855855
1.0,0.5900900900900901
1.0,0.5945945945945945
1.0,0.5990990990990991
1.0,0.6036036036036035
1.0,0.608108108108108
1.0,0.6126126126126126
1.0,0.617117117117117
1.0,0.6216216216216216
1.0,0.6261261261261261
1.0,0.6306306306306306
1.0,0.6351351351351351
1.0,0.6396396396396395
1.0,0.6441441441441441
1.0,0.6486486486486486
1.0,0.6531531531531531
1.0,0.6576576576576576
1.0,0.6621621621621621
1.0,0.6666666666666666
1.0,0.6711711711711711
1.0,0.6756756756756757
1.0,0.6801801801801801
1.0,0.6846846846846847
1.0,0.6891891891891891
1.0,0.6936936936936936
1.0,0.6981981981981982
1.0,0.7027027027027026
1.0,0.7072072072072072
1.0,0.7117117117117117
1.0,0.7162162162162161
1.0,0.7207207207207207
1.0,0.7252252252252251
1.0,0.7297297297297297
1.0,0.7342342342342342
1.0,0.7387387387387386
1.0,0.7432432432432432
1.0,0.7477477477477477
1.0,0.7522522522522522
1.0,0.7567567567567567
1.0,0.7612612612612613
1.0,0.7657657657657657
1.0,0.7702702702702702
1.0,0.7747747747747747
1.0,0.7792792792792792
1.0,0.7837837837837838
1.0,0.7882882882882882
1.0,0.7927927927927927
1.0,0.7972972972972973
1.0,0.8018018018018017
1.0,0.8063063063063063
1.0,0.8108108108108107
1.0,0.8153153153153153
1.0,0.8198198198198198
1.0,0.8243243243243242
1.0,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/compact-gap-1.csv <==
data,percent
0.0,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
2.979316096298921e-05,0.38738738738738737
2.979316096298921e-05,0.3918918918918919
3.194551973437709e-05,0.3963963963963964
3.958880428576383e-05,0.4009009009009009
8.498802441438178e-05,0.40540540540540543
9.419205086370746e-05,0.40990990990990994
0.00019453004622249507,0.4144144144144144
0.0002064977973568282,0.4189189189189189
0.00021631526040540025,0.42342342342342343
0.00028429605453847277,0.42792792792792794
0.00039032801129575324,0.43243243243243246
0.0004252927879021882,0.43693693693693697
0.0005504540287870854,0.44144144144144143
0.0006042881656431461,0.44594594594594594
0.0007851890408776684,0.45045045045045046
0.0010442252197825018,0.45495495495495497
0.0010442252197829707,0.4594594594594595
0.0015023267560395524,0.46396396396396394
0.0022228435817778507,0.46846846846846846
0.0025000115884331775,0.47297297297297297
0.0033000046218544955,0.4774774774774775
0.004487371074428816,0.481981981981982
0.006946448668202857,0.4864864864864865
0.007466471889138763,0.49099099099099097
0.008986683729946255,0.4954954954954955
0.009230033999787815,0.5
0.009281505997516407,0.5045045045045045
0.009306557666164774,0.5090090090090089
0.012896050067926492,0.5135135135135135
0.031401640318479154,0.518018018018018
0.031401640318479154,0.5225225225225225
0.034306508408718794,0.527027027027027
0.03661106389007015,0.5315315315315314
0.038006840177681474,0.536036036036036
0.03805718756900128,0.5405405405405405
0.03856127121423046,0.545045045045045
0.04091994120855189,0.5495495495495495
0.04189900655759938,0.5540540540540541
0.04322489466962735,0.5585585585585585
0.04387491055938438,0.563063063063063
0.04506126766380699,0.5675675675675675
0.046389049528048024,0.572072072072072
0.056217872417120694,0.5765765765765766
0.08238039010970676,0.581081081081081
0.09254293226963622,0.5855855855855855
0.09770924470759423,0.5900900900900901
0.09896562943854724,0.5945945945945945
0.10616970375964443,0.5990990990990991
0.11132801768578607,0.6036036036036035
0.11399664952103974,0.608108108108108
0.11661234932410877,0.6126126126126126
0.1194778756509812,0.617117117117117
0.11976332389646044,0.6216216216216216
0.1197633238964632,0.6261261261261261
0.1203462669455475,0.6306306306306306
0.12098482435816857,0.6351351351351351
0.12183265479735067,0.6396396396396395
0.13538776428448443,0.6441441441441441
0.13797510426454995,0.6486486486486486
0.14512675152584592,0.6531531531531531
0.14512804525547005,0.6576576576576576
0.1484490723878445,0.6621621621621621
0.15167682926829898,0.6666666666666666
0.15553946683913625,0.6711711711711711
0.15641457031870148,0.6756756756756757
0.15769665484714646,0.6801801801801801
0.15794982078853045,0.6846846846846847
0.16006750578041237,0.6891891891891891
0.17017189875480893,0.6936936936936936
0.17682229318450587,0.6981981981981982
0.1827226847741731,0.7027027027027026
0.1876136999850006,0.7072072072072072
0.18761369998500088,0.7117117117117117
0.19288817706292277,0.7162162162162161
0.2026353909710843,0.7207207207207207
0.20620824413264735,0.7252252252252251
0.20874779508670077,0.7297297297297297
0.2089401338341534,0.7342342342342342
0.2089445433272305,0.7387387387387386
0.21962693283155033,0.7432432432432432
0.22144306683028936,0.7477477477477477
0.22144308827380477,0.7522522522522522
0.22321515938650696,0.7567567567567567
0.23740068985534638,0.7612612612612613
0.23956937458325903,0.7657657657657657
0.2395693745832605,0.7702702702702702
0.24651343799293288,0.7747747747747747
1.0,0.7792792792792792
1.0,0.7837837837837838
1.0,0.7882882882882882
1.0,0.7927927927927927
1.0,0.7972972972972973
1.0,0.8018018018018017
1.0,0.8063063063063063
1.0,0.8108108108108107
1.0,0.8153153153153153
1.0,0.8198198198198198
1.0,0.8243243243243242
1.0,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/compact-gap-2.csv <==
data,percent
0.0,0.0
1.0,0.0045045045045045045
1.0,0.009009009009009009
1.0,0.013513513513513514
1.0,0.018018018018018018
1.0,0.02252252252252252
1.0,0.027027027027027025
1.0,0.031531531531531536
1.0,0.036036036036036036
1.0,0.04054054054054054
1.0,0.04504504504504505
1.0,0.04954954954954955
1.0,0.05405405405405406
1.0,0.058558558558558564
1.0,0.06306306306306306
1.0,0.06756756756756756
1.0,0.07207207207207207
1.0,0.07657657657657657
1.0,0.08108108108108107
1.0,0.08558558558558559
1.0,0.09009009009009009
1.0,0.09459459459459459
1.0,0.0990990990990991
1.0,0.1036036036036036
1.0,0.1081081081081081
1.0,0.11261261261261261
1.0,0.11711711711711711
1.0,0.12162162162162161
1.0,0.12612612612612611
1.0,0.13063063063063063
1.0,0.13513513513513514
1.0,0.13963963963963966
1.0,0.14414414414414414
1.0,0.14864864864864866
1.0,0.15315315315315317
1.0,0.15765765765765766
1.0,0.16216216216216217
1.0,0.16666666666666669
1.0,0.17117117117117117
1.0,0.17567567567567569
1.0,0.1801801801801802
1.0,0.18468468468468469
1.0,0.1891891891891892
1.0,0.1936936936936937
1.0,0.1981981981981982
1.0,0.20270270270270271
1.0,0.20720720720720723
1.0,0.21171171171171171
1.0,0.21621621621621623
1.0,0.22072072072072074
1.0,0.22522522522522523
1.0,0.22972972972972974
1.0,0.23423423423423423
1.0,0.23873873873873874
1.0,0.24324324324324326
1.0,0.24774774774774774
1.0,0.25225225225225223
1.0,0.25675675675675674
1.0,0.26126126126126126
1.0,0.26576576576576577
1.0,0.2702702702702703
1.0,0.2747747747747748
1.0,0.2792792792792793
1.0,0.28378378378378377
1.0,0.2882882882882883
1.0,0.2927927927927928
1.0,0.2972972972972973
1.0,0.30180180180180183
1.0,0.3063063063063063
1.0,0.3108108108108108
1.0,0.3153153153153153
1.0,0.31981981981981983
1.0,0.32432432432432434
1.0,0.32882882882882886
1.0,0.3333333333333333
1.0,0.33783783783783783
1.0,0.34234234234234234
1.0,0.34684684684684686
1.0,0.35135135135135137
1.0,0.3558558558558559
1.0,0.36036036036036034
1.0,0.36486486486486486
1.0,0.36936936936936937
1.0,0.3738738738738739
1.0,0.3783783783783784
1.0,0.3828828828828829
1.0,0.38738738738738737
1.0,0.3918918918918919
1.0,0.3963963963963964
1.0,0.4009009009009009
1.0,0.40540540540540543
1.0,0.40990990990990994
1.0,0.4144144144144144
1.0,0.4189189189189189
1.0,0.42342342342342343
1.0,0.42792792792792794
1.0,0.43243243243243246
1.0,0.43693693693693697
1.0,0.44144144144144143
1.0,0.44594594594594594
1.0,0.45045045045045046
1.0,0.45495495495495497
1.0,0.4594594594594595
1.0,0.46396396396396394
1.0,0.46846846846846846
1.0,0.47297297297297297
1.0,0.4774774774774775
1.0,0.481981981981982
1.0,0.4864864864864865
1.0,0.49099099099099097
1.0,0.4954954954954955
1.0,0.5
1.0,0.5045045045045045
1.0,0.5090090090090089
1.0,0.5135135135135135
1.0,0.518018018018018
1.0,0.5225225225225225
1.0,0.527027027027027
1.0,0.5315315315315314
1.0,0.536036036036036
1.0,0.5405405405405405
1.0,0.545045045045045
1.0,0.5495495495495495
1.0,0.5540540540540541
1.0,0.5585585585585585
1.0,0.563063063063063
1.0,0.5675675675675675
1.0,0.572072072072072
1.0,0.5765765765765766
1.0,0.581081081081081
1.0,0.5855855855855855
1.0,0.5900900900900901
1.0,0.5945945945945945
1.0,0.5990990990990991
1.0,0.6036036036036035
1.0,0.608108108108108
1.0,0.6126126126126126
1.0,0.617117117117117
1.0,0.6216216216216216
1.0,0.6261261261261261
1.0,0.6306306306306306
1.0,0.6351351351351351
1.0,0.6396396396396395
1.0,0.6441441441441441
1.0,0.6486486486486486
1.0,0.6531531531531531
1.0,0.6576576576576576
1.0,0.6621621621621621
1.0,0.6666666666666666
1.0,0.6711711711711711
1.0,0.6756756756756757
1.0,0.6801801801801801
1.0,0.6846846846846847
1.0,0.6891891891891891
1.0,0.6936936936936936
1.0,0.6981981981981982
1.0,0.7027027027027026
1.0,0.7072072072072072
1.0,0.7117117117117117
1.0,0.7162162162162161
1.0,0.7207207207207207
1.0,0.7252252252252251
1.0,0.7297297297297297
1.0,0.7342342342342342
1.0,0.7387387387387386
1.0,0.7432432432432432
1.0,0.7477477477477477
1.0,0.7522522522522522
1.0,0.7567567567567567
1.0,0.7612612612612613
1.0,0.7657657657657657
1.0,0.7702702702702702
1.0,0.7747747747747747
1.0,0.7792792792792792
1.0,0.7837837837837838
1.0,0.7882882882882882
1.0,0.7927927927927927
1.0,0.7972972972972973
1.0,0.8018018018018017
1.0,0.8063063063063063
1.0,0.8108108108108107
1.0,0.8153153153153153
1.0,0.8198198198198198
1.0,0.8243243243243242
1.0,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/compact-runtime-0.csv <==
data,percent
183.67841577529907,0.0
5000.0,0.0045045045045045045
5000.0,0.009009009009009009
5000.0,0.013513513513513514
5000.0,0.018018018018018018
5000.0,0.02252252252252252
5000.0,0.027027027027027025
5000.0,0.031531531531531536
5000.0,0.036036036036036036
5000.0,0.04054054054054054
5000.0,0.04504504504504505
5000.0,0.04954954954954955
5000.0,0.05405405405405406
5000.0,0.058558558558558564
5000.0,0.06306306306306306
5000.0,0.06756756756756756
5000.0,0.07207207207207207
5000.0,0.07657657657657657
5000.0,0.08108108108108107
5000.0,0.08558558558558559
5000.0,0.09009009009009009
5000.0,0.09459459459459459
5000.0,0.0990990990990991
5000.0,0.1036036036036036
5000.0,0.1081081081081081
5000.0,0.11261261261261261
5000.0,0.11711711711711711
5000.0,0.12162162162162161
5000.0,0.12612612612612611
5000.0,0.13063063063063063
5000.0,0.13513513513513514
5000.0,0.13963963963963966
5000.0,0.14414414414414414
5000.0,0.14864864864864866
5000.0,0.15315315315315317
5000.0,0.15765765765765766
5000.0,0.16216216216216217
5000.0,0.16666666666666669
5000.0,0.17117117117117117
5000.0,0.17567567567567569
5000.0,0.1801801801801802
5000.0,0.18468468468468469
5000.0,0.1891891891891892
5000.0,0.1936936936936937
5000.0,0.1981981981981982
5000.0,0.20270270270270271
5000.0,0.20720720720720723
5000.0,0.21171171171171171
5000.0,0.21621621621621623
5000.0,0.22072072072072074
5000.0,0.22522522522522523
5000.0,0.22972972972972974
5000.0,0.23423423423423423
5000.0,0.23873873873873874
5000.0,0.24324324324324326
5000.0,0.24774774774774774
5000.0,0.25225225225225223
5000.0,0.25675675675675674
5000.0,0.26126126126126126
5000.0,0.26576576576576577
5000.0,0.2702702702702703
5000.0,0.2747747747747748
5000.0,0.2792792792792793
5000.0,0.28378378378378377
5000.0,0.2882882882882883
5000.0,0.2927927927927928
5000.0,0.2972972972972973
5000.0,0.30180180180180183
5000.0,0.3063063063063063
5000.0,0.3108108108108108
5000.0,0.3153153153153153
5000.0,0.31981981981981983
5000.0,0.32432432432432434
5000.0,0.32882882882882886
5000.0,0.3333333333333333
5000.0,0.33783783783783783
5000.0,0.34234234234234234
5000.0,0.34684684684684686
5000.0,0.35135135135135137
5000.0,0.3558558558558559
5000.0,0.36036036036036034
5000.0,0.36486486486486486
5000.0,0.36936936936936937
5000.0,0.3738738738738739
5000.0,0.3783783783783784
5000.0,0.3828828828828829
5000.0,0.38738738738738737
5000.0,0.3918918918918919
5000.0,0.3963963963963964
5000.0,0.4009009009009009
5000.0,0.40540540540540543
5000.0,0.40990990990990994
5000.0,0.4144144144144144
5000.0,0.4189189189189189
5000.0,0.42342342342342343
5000.0,0.42792792792792794
5000.0,0.43243243243243246
5000.0,0.43693693693693697
5000.0,0.44144144144144143
5000.0,0.44594594594594594
5000.0,0.45045045045045046
5000.0,0.45495495495495497
5000.0,0.4594594594594595
5000.0,0.46396396396396394
5000.0,0.46846846846846846
5000.0,0.47297297297297297
5000.0,0.4774774774774775
5000.0,0.481981981981982
5000.0,0.4864864864864865
5000.0,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/compact-runtime-1.csv <==
data,percent
183.67841577529907,0.0
183.67841577529907,0.0045045045045045045
241.36915946006775,0.009009009009009009
281.1236946582794,0.013513513513513514
304.1662335395813,0.018018018018018018
321.68590211868286,0.02252252252252252
332.0665605068207,0.027027027027027025
341.4579803943634,0.031531531531531536
350.22859239578247,0.036036036036036036
352.49615812301636,0.04054054054054054
366.4454710483551,0.04504504504504505
370.89202761650085,0.04954954954954955
384.2960650920868,0.05405405405405406
385.84366965293884,0.058558558558558564
387.95874428749084,0.06306306306306306
390.7264037132263,0.06756756756756756
396.1070523262024,0.07207207207207207
399.7047367095947,0.07657657657657657
422.8557348251343,0.08108108108108107
429.8993535041809,0.08558558558558559
440.1248550415039,0.09009009009009009
447.1728277206421,0.09459459459459459
454.45721101760864,0.0990990990990991
480.3196532726288,0.1036036036036036
502.44258761405945,0.1081081081081081
503.1691937446594,0.11261261261261261
512.4424271583557,0.11711711711711711
516.8108854293823,0.12162162162162161
524.2796139717102,0.12612612612612611
529.8591194152832,0.13063063063063063
530.6445717811584,0.13513513513513514
537.7367734909058,0.13963963963963966
540.5926380157471,0.14414414414414414
543.2205970287323,0.14864864864864866
544.6808967590332,0.15315315315315317
597.4994931221008,0.15765765765765766
602.6327250003815,0.16216216216216217
606.806040763855,0.16666666666666669
649.4475014209747,0.17117117117117117
661.1989767551422,0.17567567567567569
663.2183468341827,0.1801801801801802
696.1455934047699,0.18468468468468469
706.4359374046326,0.1891891891891892
727.6490752696991,0.1936936936936937
743.1111180782318,0.1981981981981982
751.1666922569275,0.20270270270270271
759.6960270404816,0.20720720720720723
800.7521567344666,0.21171171171171171
814.0816526412964,0.21621621621621623
815.0712888240814,0.22072072072072074
857.8204367160797,0.22522522522522523
886.5794944763184,0.22972972972972974
889.2839398384094,0.23423423423423423
889.8171894550323,0.23873873873873874
924.9474947452545,0.24324324324324326
990.1906540393829,0.24774774774774774
1049.071136713028,0.25225225225225223
1057.8908286094666,0.25675675675675674
1069.921222448349,0.26126126126126126
1079.9139335155487,0.26576576576576577
1079.9883813858032,0.2702702702702703
1101.5157182216644,0.2747747747747748
1113.557588815689,0.2792792792792793
1123.6145513057709,0.28378378378378377
1135.7277343273163,0.2882882882882883
1151.2920954227448,0.2927927927927928
1162.0934677124023,0.2972972972972973
1166.840658903122,0.30180180180180183
1176.6018137931824,0.3063063063063063
1181.7898139953613,0.3108108108108108
1251.6736290454865,0.3153153153153153
1271.398868560791,0.31981981981981983
1277.6180083751678,0.32432432432432434
1318.4600367546082,0.32882882882882886
1321.7746412754059,0.3333333333333333
1421.7681744098663,0.33783783783783783
1426.6091904640198,0.34234234234234234
1441.7867233753204,0.34684684684684686
1476.4210934638977,0.35135135135135137
1534.430418729782,0.3558558558558559
1542.002326965332,0.36036036036036034
1555.438395500183,0.36486486486486486
1597.3423748016357,0.36936936936936937
1712.8972854614258,0.3738738738738739
1772.565461397171,0.3783783783783784
1836.2128024101257,0.3828828828828829
2018.9534027576447,0.38738738738738737
2378.7034471035004,0.3918918918918919
2535.3442504405975,0.3963963963963964
2647.4010829925537,0.4009009009009009
2685.6080203056335,0.40540540540540543
2840.9200270175934,0.40990990990990994
3601.673327445984,0.4144144144144144
3601.7366349697113,0.4189189189189189
3601.7794799804688,0.42342342342342343
3601.7956533432007,0.42792792792792794
3602.0929322242737,0.43243243243243246
3602.1350271701813,0.43693693693693697
3604.7727761268616,0.44144144144144143
3604.90975522995,0.44594594594594594
3605.4541091918945,0.45045045045045046
5000.0,0.45495495495495497
5000.0,0.4594594594594595
5000.0,0.46396396396396394
5000.0,0.46846846846846846
5000.0,0.47297297297297297
5000.0,0.4774774774774775
5000.0,0.481981981981982
5000.0,0.4864864864864865
5000.0,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/compact-runtime-2.csv <==
data,percent
183.67841577529907,0.0
5000.0,0.0045045045045045045
5000.0,0.009009009009009009
5000.0,0.013513513513513514
5000.0,0.018018018018018018
5000.0,0.02252252252252252
5000.0,0.027027027027027025
5000.0,0.031531531531531536
5000.0,0.036036036036036036
5000.0,0.04054054054054054
5000.0,0.04504504504504505
5000.0,0.04954954954954955
5000.0,0.05405405405405406
5000.0,0.058558558558558564
5000.0,0.06306306306306306
5000.0,0.06756756756756756
5000.0,0.07207207207207207
5000.0,0.07657657657657657
5000.0,0.08108108108108107
5000.0,0.08558558558558559
5000.0,0.09009009009009009
5000.0,0.09459459459459459
5000.0,0.0990990990990991
5000.0,0.1036036036036036
5000.0,0.1081081081081081
5000.0,0.11261261261261261
5000.0,0.11711711711711711
5000.0,0.12162162162162161
5000.0,0.12612612612612611
5000.0,0.13063063063063063
5000.0,0.13513513513513514
5000.0,0.13963963963963966
5000.0,0.14414414414414414
5000.0,0.14864864864864866
5000.0,0.15315315315315317
5000.0,0.15765765765765766
5000.0,0.16216216216216217
5000.0,0.16666666666666669
5000.0,0.17117117117117117
5000.0,0.17567567567567569
5000.0,0.1801801801801802
5000.0,0.18468468468468469
5000.0,0.1891891891891892
5000.0,0.1936936936936937
5000.0,0.1981981981981982
5000.0,0.20270270270270271
5000.0,0.20720720720720723
5000.0,0.21171171171171171
5000.0,0.21621621621621623
5000.0,0.22072072072072074
5000.0,0.22522522522522523
5000.0,0.22972972972972974
5000.0,0.23423423423423423
5000.0,0.23873873873873874
5000.0,0.24324324324324326
5000.0,0.24774774774774774
5000.0,0.25225225225225223
5000.0,0.25675675675675674
5000.0,0.26126126126126126
5000.0,0.26576576576576577
5000.0,0.2702702702702703
5000.0,0.2747747747747748
5000.0,0.2792792792792793
5000.0,0.28378378378378377
5000.0,0.2882882882882883
5000.0,0.2927927927927928
5000.0,0.2972972972972973
5000.0,0.30180180180180183
5000.0,0.3063063063063063
5000.0,0.3108108108108108
5000.0,0.3153153153153153
5000.0,0.31981981981981983
5000.0,0.32432432432432434
5000.0,0.32882882882882886
5000.0,0.3333333333333333
5000.0,0.33783783783783783
5000.0,0.34234234234234234
5000.0,0.34684684684684686
5000.0,0.35135135135135137
5000.0,0.3558558558558559
5000.0,0.36036036036036034
5000.0,0.36486486486486486
5000.0,0.36936936936936937
5000.0,0.3738738738738739
5000.0,0.3783783783783784
5000.0,0.3828828828828829
5000.0,0.38738738738738737
5000.0,0.3918918918918919
5000.0,0.3963963963963964
5000.0,0.4009009009009009
5000.0,0.40540540540540543
5000.0,0.40990990990990994
5000.0,0.4144144144144144
5000.0,0.4189189189189189
5000.0,0.42342342342342343
5000.0,0.42792792792792794
5000.0,0.43243243243243246
5000.0,0.43693693693693697
5000.0,0.44144144144144143
5000.0,0.44594594594594594
5000.0,0.45045045045045046
5000.0,0.45495495495495497
5000.0,0.4594594594594595
5000.0,0.46396396396396394
5000.0,0.46846846846846846
5000.0,0.47297297297297297
5000.0,0.4774774774774775
5000.0,0.481981981981982
5000.0,0.4864864864864865
5000.0,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/extended-gap-0.csv <==
data,percent
-4.181430449100512e-05,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
1.566157712135788e-16,0.40540540540540543
1.566157712135788e-16,0.40990990990990994
2.5920137129061074e-08,0.4144144144144144
2.5920137129061074e-08,0.4189189189189189
3.4570925554919712e-06,0.42342342342342343
4.03432236429068e-06,0.42792792792792794
4.03432236429068e-06,0.43243243243243246
4.241364496252518e-06,0.43693693693693697
8.359667914970511e-06,0.44144144144144143
1.707264439561569e-05,0.44594594594594594
1.707264439561569e-05,0.45045045045045046
1.7551763074600844e-05,0.45495495495495497
1.7551763074600844e-05,0.4594594594594595
2.1369218150655097e-05,0.46396396396396394
2.1369218150655097e-05,0.46846846846846846
2.2346894185042782e-05,0.47297297297297297
2.5771008847936873e-05,0.4774774774774775
2.5771008847936873e-05,0.481981981981982
3.698060417771785e-05,0.4864864864864865
4.147518933251564e-05,0.49099099099099097
4.147518933251564e-05,0.4954954954954955
4.52935152984916e-05,0.5
5.0082557966648144e-05,0.5045045045045045
5.229821478711081e-05,0.5090090090090089
5.229821478711081e-05,0.5135135135135135
5.307061225279684e-05,0.518018018018018
5.3883799246699896e-05,0.5225225225225225
6.653545874202738e-05,0.527027027027027
6.653545874202738e-05,0.5315315315315314
6.823861387975598e-05,0.536036036036036
6.823861387975598e-05,0.5405405405405405
7.365309149254797e-05,0.545045045045045
7.668659892224268e-05,0.5495495495495495
7.778992809826238e-05,0.5540540540540541
8.427187558959721e-05,0.5585585585585585
8.427187558959721e-05,0.563063063063063
8.468939101709297e-05,0.5675675675675675
8.553917616484742e-05,0.572072072072072
8.553917616484742e-05,0.5765765765765766
8.590011061240998e-05,0.581081081081081
8.725509063077361e-05,0.5855855855855855
8.725509063077361e-05,0.5900900900900901
9.035885949925823e-05,0.5945945945945945
9.350418914007798e-05,0.5990990990990991
9.350418914007798e-05,0.6036036036036035
9.518478874562681e-05,0.608108108108108
9.726661776333405e-05,0.6126126126126126
9.831493026474831e-05,0.617117117117117
9.950040461300512e-05,0.6216216216216216
0.0009809014392629322,0.6261261261261261
0.002380717389000969,0.6306306306306306
0.004746281202498244,0.6351351351351351
0.005453126049290573,0.6396396396396395
0.006066634211808111,0.6441441441441441
0.008991710238165179,0.6486486486486486
0.013965292812745861,0.6531531531531531
0.015254871510323335,0.6576576576576576
0.019268103514510172,0.6621621621621621
0.02962113475154325,0.6666666666666666
1.0,0.6711711711711711
1.0,0.6756756756756757
1.0,0.6801801801801801
1.0,0.6846846846846847
1.0,0.6891891891891891
1.0,0.6936936936936936
1.0,0.6981981981981982
1.0,0.7027027027027026
1.0,0.7072072072072072
1.0,0.7117117117117117
1.0,0.7162162162162161
1.0,0.7207207207207207
1.0,0.7252252252252251
1.0,0.7297297297297297
1.0,0.7342342342342342
1.0,0.7387387387387386
1.0,0.7432432432432432
1.0,0.7477477477477477
1.0,0.7522522522522522
1.0,0.7567567567567567
1.0,0.7612612612612613
1.0,0.7657657657657657
1.0,0.7702702702702702
1.0,0.7747747747747747
1.0,0.7792792792792792
1.0,0.7837837837837838
1.0,0.7882882882882882
1.0,0.7927927927927927
1.0,0.7972972972972973
1.0,0.8018018018018017
1.0,0.8063063063063063
1.0,0.8108108108108107
1.0,0.8153153153153153
1.0,0.8198198198198198
1.0,0.8243243243243242
1.0,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/extended-gap-1.csv <==
data,percent
-4.181430449100512e-05,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
7.473182487959769e-06,0.6801801801801801
7.473182487959769e-06,0.6846846846846847
1.615947462316105e-05,0.6891891891891891
2.499008308296976e-05,0.6936936936936936
4.462725088696661e-05,0.6981981981981982
4.644251805272326e-05,0.7027027027027026
4.9044064296608375e-05,0.7072072072072072
5.629620030185812e-05,0.7117117117117117
5.759464531303225e-05,0.7162162162162161
6.860702060545464e-05,0.7207207207207207
6.860702060545464e-05,0.7252252252252251
7.115773303370464e-05,0.7297297297297297
7.768996095140094e-05,0.7342342342342342
8.564521550275358e-05,0.7387387387387386
9.761926864388722e-05,0.7432432432432432
0.007950322781569617,0.7477477477477477
0.008052798796832659,0.7522522522522522
0.008249802368066446,0.7567567567567567
0.009386857272926735,0.7612612612612613
1.0,0.7657657657657657
1.0,0.7702702702702702
1.0,0.7747747747747747
1.0,0.7792792792792792
1.0,0.7837837837837838
1.0,0.7882882882882882
1.0,0.7927927927927927
1.0,0.7972972972972973
1.0,0.8018018018018017
1.0,0.8063063063063063
1.0,0.8108108108108107
1.0,0.8153153153153153
1.0,0.8198198198198198
1.0,0.8243243243243242
1.0,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/extended-gap-2.csv <==
data,percent
-4.181430449100512e-05,0.0
-4.181430449100512e-05,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
0.0,0.6801801801801801
0.0,0.6846846846846847
0.0,0.6891891891891891
0.0,0.6936936936936936
0.0,0.6981981981981982
0.0,0.7027027027027026
0.0,0.7072072072072072
0.0,0.7117117117117117
0.0,0.7162162162162161
0.0,0.7207207207207207
0.0,0.7252252252252251
0.0,0.7297297297297297
0.0,0.7342342342342342
0.0,0.7387387387387386
0.0,0.7432432432432432
0.0,0.7477477477477477
0.0,0.7522522522522522
0.0,0.7567567567567567
0.0,0.7612612612612613
0.0,0.7657657657657657
0.0,0.7702702702702702
0.0,0.7747747747747747
0.0,0.7792792792792792
0.0,0.7837837837837838
0.0,0.7882882882882882
0.0,0.7927927927927927
0.0,0.7972972972972973
0.0,0.8018018018018017
0.0,0.8063063063063063
0.0,0.8108108108108107
0.0,0.8153153153153153
0.0,0.8198198198198198
0.0,0.8243243243243242
0.0,0.8288288288288288
0.0,0.8333333333333333
0.0,0.8378378378378378
0.0,0.8423423423423423
0.0,0.8468468468468467
0.0,0.8513513513513513
0.0,0.8558558558558558
0.0,0.8603603603603603
0.0,0.8648648648648648
0.0002538133264205002,0.8693693693693694
0.0006383603932732628,0.8738738738738738
0.0009660403270964786,0.8783783783783783
0.0024977865668441004,0.8828828828828829
0.003776177519489915,0.8873873873873873
0.0038230118634866466,0.8918918918918919
0.004937624645427265,0.8963963963963963
0.00793251922966822,0.9009009009009008
0.10426579335649379,0.9054054054054054
0.1064085586822831,0.9099099099099098
0.11596371669358509,0.9144144144144144
0.11782131914017382,0.9189189189189189
0.11899860258336144,0.9234234234234233
0.1194778756491174,0.9279279279279279
0.12082927924375678,0.9324324324324323
0.12082927924375678,0.9369369369369369
0.13954374090611668,0.9414414414414414
0.15078868564576925,0.9459459459459459
0.15631324992916276,0.9504504504504504
0.1564173977949387,0.9549549549549549
0.1915677768359527,0.9594594594594594
0.20855366621562912,0.9639639639639639
0.20855366621562912,0.9684684684684685
0.23291911076083663,0.9729729729729729
0.23708946750947762,0.9774774774774774
0.23710854860309477,0.9819819819819819
0.24140258272353282,0.9864864864864864
0.24425029352411934,0.990990990990991
0.2590798661472783,0.9954954954954954
0.2628029864610451,1.0
1.0,1.0


==> csv-files/cap/extended-runtime-0.csv <==
data,percent
5.202984094619751,0.0
67.97116732597351,0.0045045045045045045
71.87973713874817,0.009009009009009009
78.8661561012268,0.013513513513513514
85.72501611709595,0.018018018018018018
86.92369389533997,0.02252252252252252
90.91332387924194,0.027027027027027025
100.23671674728394,0.031531531531531536
115.40689015388489,0.036036036036036036
116.78783345222473,0.04054054054054054
118.23459029197693,0.04504504504504505
121.71535897254944,0.04954954954954955
190.49855709075928,0.05405405405405406
202.68843150138855,0.058558558558558564
247.93869972229004,0.06306306306306306
266.1835536956787,0.06756756756756756
266.8159101009369,0.07207207207207207
272.78492975234985,0.07657657657657657
279.89092326164246,0.08108108108108107
305.4852888584137,0.08558558558558559
321.2337350845337,0.09009009009009009
330.4970407485962,0.09459459459459459
338.2537953853607,0.0990990990990991
341.59222769737244,0.1036036036036036
355.755731344223,0.1081081081081081
356.7506546974182,0.11261261261261261
361.70227456092834,0.11711711711711711
362.2880873680115,0.12162162162162161
364.90280508995056,0.12612612612612611
369.8914363384247,0.13063063063063063
378.9118790626526,0.13513513513513514
391.1234953403473,0.13963963963963966
391.18876481056213,0.14414414414414414
394.97549390792847,0.14864864864864866
398.16292095184326,0.15315315315315317
401.26992535591125,0.15765765765765766
411.029452085495,0.16216216216216217
413.8505611419678,0.16666666666666669
426.57844972610474,0.17117117117117117
426.61240315437317,0.17567567567567569
432.95133090019226,0.1801801801801802
439.80316185951233,0.18468468468468469
455.8055634498596,0.1891891891891892
461.29503083229065,0.1936936936936937
462.84285044670105,0.1981981981981982
467.8074061870575,0.20270270270270271
468.5420775413513,0.20720720720720723
469.6502115726471,0.21171171171171171
470.8193781375885,0.21621621621621623
473.4162344932556,0.22072072072072074
479.2887454032898,0.22522522522522523
482.81591796875,0.22972972972972974
494.0168299674988,0.23423423423423423
495.095680475235,0.23873873873873874
512.5328133106232,0.24324324324324326
515.3523540496826,0.24774774774774774
515.4681279659271,0.25225225225225223
521.4852547645569,0.25675675675675674
521.5764882564545,0.26126126126126126
537.1546533107758,0.26576576576576577
562.2244701385498,0.2702702702702703
567.6455070972443,0.2747747747747748
582.299479007721,0.2792792792792793
583.5961883068085,0.28378378378378377
585.2233192920685,0.2882882882882883
586.1446487903595,0.2927927927927928
617.8198416233063,0.2972972972972973
641.3724777698517,0.30180180180180183
645.2944550514221,0.3063063063063063
676.9322600364685,0.3108108108108108
687.4762301445007,0.3153153153153153
700.1427867412567,0.31981981981981983
704.4057579040527,0.32432432432432434
712.8115603923798,0.32882882882882886
726.7762632369995,0.3333333333333333
741.9567189216614,0.33783783783783783
753.8678104877472,0.34234234234234234
781.071694612503,0.34684684684684686
797.114105463028,0.35135135135135137
805.3171908855438,0.3558558558558559
807.6891641616821,0.36036036036036034
835.3615758419037,0.36486486486486486
843.0645499229431,0.36936936936936937
851.6199140548706,0.3738738738738739
856.6319508552551,0.3783783783783784
878.1971592903137,0.3828828828828829
895.0253021717072,0.38738738738738737
926.8163285255432,0.3918918918918919
944.5390827655792,0.3963963963963964
960.5372514724731,0.4009009009009009
965.1329522132874,0.40540540540540543
968.3772940635681,0.40990990990990994
981.2658927440643,0.4144144144144144
998.2656598091125,0.4189189189189189
1015.4692823886871,0.42342342342342343
1044.989830493927,0.42792792792792794
1047.695566892624,0.43243243243243246
1060.4694545269012,0.43693693693693697
1074.864734172821,0.44144144144144143
1093.4177956581116,0.44594594594594594
1109.1937217712402,0.45045045045045046
1219.8972964286804,0.45495495495495497
1221.6390447616577,0.4594594594594595
1321.781571149826,0.46396396396396394
1324.8663063049316,0.46846846846846846
1391.9214930534363,0.47297297297297297
1397.5742690563202,0.4774774774774775
1419.8429317474365,0.481981981981982
1429.919016122818,0.4864864864864865
1443.0390737056732,0.49099099099099097
1506.1036400794983,0.4954954954954955
1536.9076356887817,0.5
1592.454659461975,0.5045045045045045
1608.399593114853,0.5090090090090089
1621.8616371154785,0.5135135135135135
1704.375103712082,0.518018018018018
1788.4957926273346,0.5225225225225225
1831.8012247085571,0.527027027027027
1861.7436301708221,0.5315315315315314
1911.7451221942902,0.536036036036036
1930.0356078147888,0.5405405405405405
2008.051444530487,0.545045045045045
2059.1988863945007,0.5495495495495495
2114.937470436096,0.5540540540540541
2119.5731704235077,0.5585585585585585
2125.8971812725067,0.563063063063063
2173.8403720855713,0.5675675675675675
2266.512307405472,0.572072072072072
2294.002888917923,0.5765765765765766
2421.305716276169,0.581081081081081
2571.9442670345306,0.5855855855855855
2683.518475294113,0.5900900900900901
2710.583936214447,0.5945945945945945
2744.021721601486,0.5990990990990991
2829.093315601349,0.6036036036036035
2972.2396051883698,0.608108108108108
3141.3803701400757,0.6126126126126126
3269.1440029144287,0.617117117117117
3323.724370241165,0.6216216216216216
3663.0492911338806,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/extended-runtime-1.csv <==
data,percent
5.202984094619751,0.0
37.166648864746094,0.0045045045045045045
38.05845928192139,0.009009009009009009
51.58462715148926,0.013513513513513514
55.1485333442688,0.018018018018018018
59.36602425575256,0.02252252252252252
61.71716666221619,0.027027027027027025
68.96052861213684,0.031531531531531536
83.93441271781921,0.036036036036036036
91.80963611602783,0.04054054054054054
91.86926865577698,0.04504504504504505
92.8785490989685,0.04954954954954955
95.58437299728394,0.05405405405405406
96.85201263427734,0.058558558558558564
96.92220306396484,0.06306306306306306
97.0847430229187,0.06756756756756756
97.19553232192993,0.07207207207207207
103.47242164611816,0.07657657657657657
104.24531483650208,0.08108108108108107
105.0989158153534,0.08558558558558559
113.49917221069336,0.09009009009009009
116.3686408996582,0.09459459459459459
117.5450496673584,0.0990990990990991
118.1618926525116,0.1036036036036036
124.31199240684509,0.1081081081081081
125.77002477645874,0.11261261261261261
126.19149875640869,0.11711711711711711
127.21388268470764,0.12162162162162161
128.37626242637634,0.12612612612612611
140.5467324256897,0.13063063063063063
148.30986738204956,0.13513513513513514
152.5679805278778,0.13963963963963966
155.6625156402588,0.14414414414414414
161.18507647514343,0.14864864864864866
161.67092967033386,0.15315315315315317
165.0277247428894,0.15765765765765766
168.32908153533936,0.16216216216216217
171.87837719917297,0.16666666666666669
172.31243300437927,0.17117117117117117
172.69558095932007,0.17567567567567569
179.56803464889526,0.1801801801801802
185.39114618301392,0.18468468468468469
185.94282865524292,0.1891891891891892
188.95666599273682,0.1936936936936937
192.15073561668396,0.1981981981981982
200.48005080223083,0.20270270270270271
205.6239619255066,0.20720720720720723
212.21570873260498,0.21171171171171171
213.93276643753052,0.21621621621621623
217.60596251487732,0.22072072072072074
222.85036373138428,0.22522522522522523
224.10700249671936,0.22972972972972974
226.3257327079773,0.23423423423423423
226.33915400505066,0.23873873873873874
228.93913912773132,0.24324324324324326
236.64093565940857,0.24774774774774774
244.27742218971252,0.25225225225225223
244.83326649665833,0.25675675675675674
246.0089454650879,0.26126126126126126
247.18350195884705,0.26576576576576577
254.0676143169403,0.2702702702702703
254.62308716773987,0.2747747747747748
257.69587087631226,0.2792792792792793
257.76356410980225,0.28378378378378377
260.2337827682495,0.2882882882882883
264.4411470890045,0.2927927927927928
271.0233314037323,0.2972972972972973
271.7866656780243,0.30180180180180183
278.43216037750244,0.3063063063063063
278.9107801914215,0.3108108108108108
279.6528797149658,0.3153153153153153
280.6572678089142,0.31981981981981983
280.77086353302,0.32432432432432434
281.66416120529175,0.32882882882882886
282.73154187202454,0.3333333333333333
287.4788672924042,0.33783783783783783
293.60183548927307,0.34234234234234234
297.81730008125305,0.34684684684684686
298.0107388496399,0.35135135135135137
305.0449481010437,0.3558558558558559
305.90448927879333,0.36036036036036034
310.52506470680237,0.36486486486486486
317.9980318546295,0.36936936936936937
320.8438310623169,0.3738738738738739
321.51519536972046,0.3783783783783784
321.6287536621094,0.3828828828828829
335.53903913497925,0.38738738738738737
336.01912546157837,0.3918918918918919
341.307742357254,0.3963963963963964
344.4307713508606,0.4009009009009009
349.9626748561859,0.40540540540540543
354.7355651855469,0.40990990990990994
364.39377880096436,0.4144144144144144
366.67095828056335,0.4189189189189189
371.258024930954,0.42342342342342343
374.2558796405792,0.42792792792792794
375.2947871685028,0.43243243243243246
375.83708596229553,0.43693693693693697
392.97368836402893,0.44144144144144143
398.08889293670654,0.44594594594594594
398.45328879356384,0.45045045045045046
398.5030896663666,0.45495495495495497
410.23552441596985,0.4594594594594595
418.8435478210449,0.46396396396396394
420.72744512557983,0.46846846846846846
426.4714436531067,0.47297297297297297
449.7068784236908,0.4774774774774775
452.6443758010864,0.481981981981982
457.9015669822693,0.4864864864864865
458.8383204936981,0.49099099099099097
464.28734946250916,0.4954954954954955
469.9092254638672,0.5
478.8666126728058,0.5045045045045045
496.83837127685547,0.5090090090090089
498.6991181373596,0.5135135135135135
524.1381657123566,0.518018018018018
539.4514620304108,0.5225225225225225
545.7012655735016,0.527027027027027
558.1340689659119,0.5315315315315314
573.2741360664368,0.536036036036036
588.7025380134583,0.5405405405405405
590.8649394512177,0.545045045045045
595.6964664459229,0.5495495495495495
598.9156875610352,0.5540540540540541
611.690348148346,0.5585585585585585
615.0929346084595,0.563063063063063
616.6575012207031,0.5675675675675675
617.3365483283997,0.572072072072072
621.6365089416504,0.5765765765765766
628.8816707134247,0.581081081081081
639.3942458629608,0.5855855855855855
641.0587809085846,0.5900900900900901
648.8478147983551,0.5945945945945945
660.8692264556885,0.5990990990990991
671.464742898941,0.6036036036036035
683.2204279899597,0.608108108108108
699.7556304931641,0.6126126126126126
707.8252391815186,0.617117117117117
708.4467282295227,0.6216216216216216
710.700856924057,0.6261261261261261
724.2121024131775,0.6306306306306306
735.524740934372,0.6351351351351351
739.0614087581635,0.6396396396396395
758.3013899326324,0.6441441441441441
775.818347454071,0.6486486486486486
814.1485433578491,0.6531531531531531
820.6739225387573,0.6576576576576576
838.8274376392365,0.6621621621621621
863.4474627971649,0.6666666666666666
875.1990413665771,0.6711711711711711
896.2556548118591,0.6756756756756757
908.7692754268646,0.6801801801801801
919.3126132488251,0.6846846846846847
969.6624412536621,0.6891891891891891
982.4731152057648,0.6936936936936936
1000.7432539463043,0.6981981981981982
1232.7049069404602,0.7027027027027026
1285.9841945171356,0.7072072072072072
1406.6550624370575,0.7117117117117117
1469.7339477539062,0.7162162162162161
1672.551263809204,0.7207207207207207
1691.8067545890808,0.7252252252252251
1943.494464635849,0.7297297297297297
2257.486581802368,0.7342342342342342
2638.5971796512604,0.7387387387387386
3356.6541917324066,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/extended-runtime-2.csv <==
data,percent
5.202984094619751,0.0
5.202984094619751,0.0045045045045045045
5.2321038246154785,0.009009009009009009
5.233041286468506,0.013513513513513514
5.240111827850342,0.018018018018018018
5.242465019226074,0.02252252252252252
5.247838020324707,0.027027027027027025
5.247881889343262,0.031531531531531536
5.250221014022827,0.036036036036036036
5.2583277225494385,0.04054054054054054
7.234634876251221,0.04504504504504505
7.261210918426514,0.04954954954954955
7.333207130432129,0.05405405405405406
7.335796117782593,0.058558558558558564
7.35109281539917,0.06306306306306306
7.356783151626587,0.06756756756756756
7.436293125152588,0.07207207207207207
7.50032377243042,0.07657657657657657
7.615102052688599,0.08108108108108107
7.640208005905151,0.08558558558558559
7.656435966491699,0.09009009009009009
7.741672992706299,0.09459459459459459
7.829239845275879,0.0990990990990991
7.891164302825928,0.1036036036036036
7.896177053451538,0.1081081081081081
7.9004740715026855,0.11261261261261261
7.904388904571533,0.11711711711711711
7.905869007110596,0.12162162162162161
7.946182012557983,0.12612612612612611
10.380802154541016,0.13063063063063063
10.594520092010498,0.13513513513513514
10.635278940200806,0.13963963963963966
10.646962881088257,0.14414414414414414
10.681620836257935,0.14864864864864866
10.72756314277649,0.15315315315315317
10.892552137374878,0.15765765765765766
10.912244081497192,0.16216216216216217
11.453013896942139,0.16666666666666669
11.533779859542847,0.17117117117117117
11.589193105697632,0.17567567567567569
11.597324132919312,0.1801801801801802
11.623188257217407,0.18468468468468469
11.698975801467896,0.1891891891891892
11.980094909667969,0.1936936936936937
11.995179176330566,0.1981981981981982
12.175536155700684,0.20270270270270271
13.030510187149048,0.20720720720720723
16.37555193901062,0.21171171171171171
16.49296998977661,0.21621621621621623
16.493245124816895,0.22072072072072074
22.26529312133789,0.22522522522522523
24.558818101882935,0.22972972972972974
25.116777181625366,0.23423423423423423
25.322307586669922,0.23873873873873874
25.348069429397583,0.24324324324324326
25.461100816726685,0.24774774774774774
25.464884757995605,0.25225225225225223
25.559850931167603,0.25675675675675674
25.830702304840088,0.26126126126126126
26.198158025741577,0.26576576576576577
27.027554035186768,0.2702702702702703
27.37260627746582,0.2747747747747748
27.401482820510864,0.2792792792792793
28.052895545959473,0.28378378378378377
28.128782749176025,0.2882882882882883
28.1499342918396,0.2927927927927928
29.307605028152466,0.2972972972972973
29.637528657913208,0.30180180180180183
29.750443935394287,0.3063063063063063
29.876155138015747,0.3108108108108108
29.961893796920776,0.3153153153153153
32.114726543426514,0.31981981981981983
38.5983989238739,0.32432432432432434
38.90178442001343,0.32882882882882886
38.97531723976135,0.3333333333333333
39.172311782836914,0.33783783783783783
39.418031215667725,0.34234234234234234
39.56009006500244,0.34684684684684686
40.70467829704285,0.35135135135135137
40.73436975479126,0.3558558558558559
40.8112998008728,0.36036036036036034
40.85882592201233,0.36486486486486486
41.02694010734558,0.36936936936936937
41.04000687599182,0.3738738738738739
41.06723499298096,0.3783783783783784
41.07647705078125,0.3828828828828829
41.91175079345703,0.38738738738738737
41.94627094268799,0.3918918918918919
41.98014187812805,0.3963963963963964
42.317283153533936,0.4009009009009009
42.97170829772949,0.40540540540540543
43.07183599472046,0.40990990990990994
44.08243417739868,0.4144144144144144
44.56866502761841,0.4189189189189189
44.819645404815674,0.42342342342342343
44.89612531661987,0.42792792792792794
45.05834627151489,0.43243243243243246
45.178563594818115,0.43693693693693697
45.40914869308472,0.44144144144144143
45.76273965835571,0.44594594594594594
46.076061964035034,0.45045045045045046
47.49848127365112,0.45495495495495497
47.59951043128967,0.4594594594594595
47.85270404815674,0.46396396396396394
48.11087942123413,0.46846846846846846
49.78667092323303,0.47297297297297297
50.18665313720703,0.4774774774774775
50.27442002296448,0.481981981981982
50.9599187374115,0.4864864864864865
51.02276682853699,0.49099099099099097
51.877524852752686,0.4954954954954955
52.20148015022278,0.5
52.661036014556885,0.5045045045045045
53.50186777114868,0.5090090090090089
54.025567054748535,0.5135135135135135
54.032763957977295,0.518018018018018
54.52499985694885,0.5225225225225225
57.43221998214722,0.527027027027027
57.46467900276184,0.5315315315315314
57.539247035980225,0.536036036036036
57.59199118614197,0.5405405405405405
57.643641233444214,0.545045045045045
57.79895234107971,0.5495495495495495
58.0155611038208,0.5540540540540541
60.12681174278259,0.5585585585585585
61.96496891975403,0.563063063063063
62.07041907310486,0.5675675675675675
62.121315717697144,0.572072072072072
62.187453269958496,0.5765765765765766
62.29680156707764,0.581081081081081
62.52108812332153,0.5855855855855855
62.72567701339722,0.5900900900900901
62.81286883354187,0.5945945945945945
62.85654091835022,0.5990990990990991
63.278481006622314,0.6036036036036035
63.415632247924805,0.608108108108108
69.7723548412323,0.6126126126126126
69.90067291259766,0.617117117117117
70.58332467079163,0.6216216216216216
70.69728064537048,0.6261261261261261
72.7775092124939,0.6306306306306306
74.14601302146912,0.6351351351351351
74.60234689712524,0.6396396396396395
75.00175070762634,0.6441441441441441
75.61785507202148,0.6486486486486486
77.18662858009338,0.6531531531531531
77.50622701644897,0.6576576576576576
77.64199709892273,0.6621621621621621
77.83406901359558,0.6666666666666666
77.9949061870575,0.6711711711711711
78.5768551826477,0.6756756756756757
79.61679100990295,0.6801801801801801
79.92552042007446,0.6846846846846847
80.70143604278564,0.6891891891891891
82.02888822555542,0.6936936936936936
82.940664768219,0.6981981981981982
83.82203769683838,0.7027027027027026
84.61685514450073,0.7072072072072072
85.03028392791748,0.7117117117117117
85.42373585700989,0.7162162162162161
86.2665069103241,0.7207207207207207
97.48850536346436,0.7252252252252251
100.70403504371643,0.7297297297297297
103.8978967666626,0.7342342342342342
118.2675404548645,0.7387387387387386
122.08883142471313,0.7432432432432432
123.88902378082275,0.7477477477477477
123.88964176177979,0.7522522522522522
124.05691766738892,0.7567567567567567
124.36796808242798,0.7612612612612613
125.36828351020813,0.7657657657657657
126.16464710235596,0.7702702702702702
127.71427369117737,0.7747747747747747
128.5655496120453,0.7792792792792792
128.6855549812317,0.7837837837837838
128.78540420532227,0.7882882882882882
129.20565748214722,0.7927927927927927
129.84505224227905,0.7972972972972973
129.88999223709106,0.8018018018018017
130.24037289619446,0.8063063063063063
144.42756295204163,0.8108108108108107
147.7176902294159,0.8153153153153153
181.06320309638977,0.8198198198198198
182.3886535167694,0.8243243243243242
187.43021202087402,0.8288288288288288
193.99278736114502,0.8333333333333333
197.4118230342865,0.8378378378378378
199.50293254852295,0.8423423423423423
199.5141842365265,0.8468468468468467
201.7427785396576,0.8513513513513513
203.8591182231903,0.8558558558558558
204.88582015037537,0.8603603603603603
204.99281549453735,0.8648648648648648
237.9554681777954,0.8693693693693694
259.77662229537964,0.8738738738738738
265.9428901672363,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/projected-gap-0.csv <==
data,percent
0.0,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
2.0780785671447982e-10,0.43693693693693697
2.7551877811190104e-05,0.44144144144144143
3.292821096176957e-05,0.44594594594594594
3.547961341396703e-05,0.45045045045045046
4.04934854667496e-05,0.45495495495495497
4.5711704347451975e-05,0.4594594594594595
6.108157713823409e-05,0.46396396396396394
6.317512080261614e-05,0.46846846846846846
6.886518778675895e-05,0.47297297297297297
6.916739891794932e-05,0.4774774774774775
7.31575379739379e-05,0.481981981981982
7.397969731531842e-05,0.4864864864864865
9.430371681728894e-05,0.49099099099099097
0.005052400501821027,0.4954954954954955
0.007099257577290858,0.5
0.011059528737127093,0.5045045045045045
0.011713224632851647,0.5090090090090089
0.01281053630035704,0.5135135135135135
0.013310461886575546,0.518018018018018
0.015375816916584864,0.5225225225225225
0.015468106530674939,0.527027027027027
0.017321228838279804,0.5315315315315314
0.019627182402907797,0.536036036036036
0.02117166609636232,0.5405405405405405
0.02172468941659537,0.545045045045045
0.027733019848907615,0.5495495495495495
0.028997377358934324,0.5540540540540541
0.029271215273260938,0.5585585585585585
0.029606797787694615,0.563063063063063
0.0314130402400162,0.5675675675675675
0.03458949108770901,0.572072072072072
0.036499086533996375,0.5765765765765766
0.03702402204023014,0.581081081081081
0.03938101210433748,0.5855855855855855
0.04067571015698935,0.5900900900900901
0.04148305281792737,0.5945945945945945
0.04157805974284826,0.5990990990990991
0.042045526894627656,0.6036036036036035
0.04219027645397409,0.608108108108108
0.04439044994891997,0.6126126126126126
0.04448181206382735,0.617117117117117
0.045575368438850204,0.6216216216216216
0.050305482525141255,0.6261261261261261
0.052744956675022145,0.6306306306306306
0.05358040026460257,0.6351351351351351
0.05441966228787563,0.6396396396396395
0.0553514982524078,0.6441441441441441
0.05612693625563963,0.6486486486486486
0.05814519813098781,0.6531531531531531
0.061064264996978534,0.6576576576576576
0.06108384670238312,0.6621621621621621
0.06232918692376186,0.6666666666666666
0.06260903513943221,0.6711711711711711
0.06757176903420303,0.6756756756756757
0.07020392323482158,0.6801801801801801
0.07111221050291434,0.6846846846846847
0.07194714933160552,0.6891891891891891
0.07295269172606898,0.6936936936936936
0.07723864385556245,0.6981981981981982
0.07796933980891113,0.7027027027027026
0.07833166793166878,0.7072072072072072
0.07845472589261435,0.7117117117117117
0.07920873629486301,0.7162162162162161
0.07931098261714446,0.7207207207207207
0.0799263530057904,0.7252252252252251
0.0806336679231767,0.7297297297297297
0.08090074262216962,0.7342342342342342
0.0821283372909964,0.7387387387387386
0.08364526090972672,0.7432432432432432
0.08426508594639548,0.7477477477477477
0.08483599319434953,0.7522522522522522
0.08557115924329013,0.7567567567567567
0.08902361927232105,0.7612612612612613
0.08998117362027358,0.7657657657657657
0.09517285821739001,0.7702702702702702
0.09753160414060383,0.7747747747747747
0.09891537910217445,0.7792792792792792
0.10480751203419886,0.7837837837837838
0.10489643034397422,0.7882882882882882
0.10497739737531549,0.7927927927927927
0.10499573972022985,0.7972972972972973
0.10634337716791697,0.8018018018018017
0.11946868318701273,0.8063063063063063
0.12463654171083624,0.8108108108108107
0.1275587872685486,0.8153153153153153
0.12862324802726072,0.8198198198198198
0.13918659568868333,0.8243243243243242
0.17514321805200225,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/projected-gap-1.csv <==
data,percent
0.0,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
0.0,0.6801801801801801
0.0,0.6846846846846847
0.0,0.6891891891891891
0.0,0.6936936936936936
0.0,0.6981981981981982
0.0,0.7027027027027026
0.0,0.7072072072072072
1.8568280793887944e-16,0.7117117117117117
2.0047929915002943e-16,0.7162162162162161
2.7801933823071055e-10,0.7207207207207207
8.513734073564978e-06,0.7252252252252251
1.0862000798832524e-05,0.7297297297297297
1.1053041704968527e-05,0.7342342342342342
1.2404297566165934e-05,0.7387387387387386
1.4703693016297206e-05,0.7432432432432432
2.3131237954882008e-05,0.7477477477477477
2.665665282335033e-05,0.7522522522522522
2.749859617392762e-05,0.7567567567567567
2.8205509100037418e-05,0.7612612612612613
2.9603435075113887e-05,0.7657657657657657
3.7129392964474345e-05,0.7702702702702702
3.752239618022007e-05,0.7747747747747747
4.184656292310529e-05,0.7792792792792792
4.2671337703668434e-05,0.7837837837837838
4.384247549734753e-05,0.7882882882882882
4.663486284168673e-05,0.7927927927927927
5.110769227890089e-05,0.7972972972972973
5.413305905916743e-05,0.8018018018018017
5.492532410452284e-05,0.8063063063063063
5.675396729991264e-05,0.8108108108108107
5.8693988326939605e-05,0.8153153153153153
6.342577233060878e-05,0.8198198198198198
6.681613683944825e-05,0.8243243243243242
6.844062424868866e-05,0.8288288288288288
7.53863668209998e-05,0.8333333333333333
7.74533828562365e-05,0.8378378378378378
8.536291010974077e-05,0.8423423423423423
9.155558735119437e-05,0.8468468468468467
9.238261080865967e-05,0.8513513513513513
9.304761970403965e-05,0.8558558558558558
9.322288286171877e-05,0.8603603603603603
9.62894847068226e-05,0.8648648648648648
9.6970522424718e-05,0.8693693693693694
9.789575647657715e-05,0.8738738738738738
0.00421064702269658,0.8783783783783783
0.007177124348465305,0.8828828828828829
0.01629824328015011,0.8873873873873873
0.019630074869678184,0.8918918918918919
0.022083768697520056,0.8963963963963963
0.0673076241352297,0.9009009009009008
0.136342216670464,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/projected-gap-2.csv <==
data,percent
0.0,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
0.0,0.6801801801801801
0.0,0.6846846846846847
0.0,0.6891891891891891
0.0,0.6936936936936936
0.0,0.6981981981981982
0.0,0.7027027027027026
0.0,0.7072072072072072
0.0,0.7117117117117117
0.0,0.7162162162162161
0.0,0.7207207207207207
0.0,0.7252252252252251
0.0,0.7297297297297297
0.0,0.7342342342342342
0.0,0.7387387387387386
0.0,0.7432432432432432
0.0,0.7477477477477477
0.0,0.7522522522522522
0.0,0.7567567567567567
0.0,0.7612612612612613
1.461727270896682e-16,0.7657657657657657
1.6467403617108966e-16,0.7702702702702702
3.6634599180850364e-06,0.7747747747747747
4.461579985708475e-06,0.7792792792792792
8.706820888008651e-06,0.7837837837837838
1.1348902135579659e-05,0.7882882882882882
1.3154037537864837e-05,0.7927927927927927
2.2008236949482293e-05,0.7972972972972973
2.821235249641703e-05,0.8018018018018017
3.530200868429414e-05,0.8063063063063063
3.5889460461777724e-05,0.8108108108108107
3.63920092886796e-05,0.8153153153153153
3.7506130017861674e-05,0.8198198198198198
3.886054892019986e-05,0.8243243243243242
4.012009281114804e-05,0.8288288288288288
4.2854069708314384e-05,0.8333333333333333
5.575408582871619e-05,0.8378378378378378
5.674984196745396e-05,0.8423423423423423
5.738774104790015e-05,0.8468468468468467
7.299152860319032e-05,0.8513513513513513
8.8036064887563e-05,0.8558558558558558
8.962143092835581e-05,0.8603603603603603
9.105795452967024e-05,0.8648648648648648
9.227915400063474e-05,0.8693693693693694
9.383801825654736e-05,0.8738738738738738
9.579408692576511e-05,0.8783783783783783
9.816292181936795e-05,0.8828828828828829
0.004495171605077707,0.8873873873873873
0.007862596590961597,0.8918918918918919
0.010135915638897363,0.8963963963963963
0.010740553171184804,0.9009009009009008
0.01975019770653845,0.9054054054054054
0.020607381953961543,0.9099099099099098
0.03384925026033919,0.9144144144144144
0.042542521910265065,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/projected-gap-3.csv <==
data,percent
0.0,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
0.0,0.6801801801801801
0.0,0.6846846846846847
0.0,0.6891891891891891
0.0,0.6936936936936936
0.0,0.6981981981981982
0.0,0.7027027027027026
0.0,0.7072072072072072
0.0,0.7117117117117117
0.0,0.7162162162162161
0.0,0.7207207207207207
0.0,0.7252252252252251
0.0,0.7297297297297297
0.0,0.7342342342342342
0.0,0.7387387387387386
0.0,0.7432432432432432
0.0,0.7477477477477477
0.0,0.7522522522522522
0.0,0.7567567567567567
0.0,0.7612612612612613
0.0,0.7657657657657657
0.0,0.7702702702702702
0.0,0.7747747747747747
0.0,0.7792792792792792
0.0,0.7837837837837838
0.0,0.7882882882882882
0.0,0.7927927927927927
0.0,0.7972972972972973
0.0,0.8018018018018017
0.0,0.8063063063063063
0.0,0.8108108108108107
3.199107353580511e-05,0.8153153153153153
4.082499549484367e-05,0.8198198198198198
4.991809560329161e-05,0.8243243243243242
6.282064198044909e-05,0.8288288288288288
7.591566476219259e-05,0.8333333333333333
8.629204597292719e-05,0.8378378378378378
9.73715443046542e-05,0.8423423423423423
0.04902869470207818,0.8468468468468467
0.06968537864087122,0.8513513513513513
0.07203650214600864,0.8558558558558558
0.10129401822467124,0.8603603603603603
0.5544816398832612,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/projected-runtime-0.csv <==
data,percent
0.7474339008331299,0.0
9.08499550819397,0.0045045045045045045
12.269601821899414,0.009009009009009009
13.996315002441406,0.013513513513513514
31.54400134086609,0.018018018018018018
35.22069597244263,0.02252252252252252
35.22217583656311,0.027027027027027025
40.27438473701477,0.031531531531531536
49.172412157058716,0.036036036036036036
67.78465461730957,0.04054054054054054
72.0999391078949,0.04504504504504505
80.591632604599,0.04954954954954955
91.76801037788391,0.05405405405405406
96.65203619003296,0.058558558558558564
101.0330696105957,0.06306306306306306
105.02848792076111,0.06756756756756756
109.67859935760498,0.07207207207207207
123.42990136146545,0.07657657657657657
134.00291681289673,0.08108108108108107
134.45869159698486,0.08558558558558559
141.19305872917175,0.09009009009009009
146.23553609848022,0.09459459459459459
155.01843285560608,0.0990990990990991
167.78269600868225,0.1036036036036036
187.12257647514343,0.1081081081081081
187.784117937088,0.11261261261261261
188.40753507614136,0.11711711711711711
196.50582003593445,0.12162162162162161
198.30416798591614,0.12612612612612611
200.24086117744446,0.13063063063063063
202.64165353775024,0.13513513513513514
209.58976292610168,0.13963963963963966
212.40567588806152,0.14414414414414414
228.4329216480255,0.14864864864864866
230.2094168663025,0.15315315315315317
243.52499103546143,0.15765765765765766
252.452570438385,0.16216216216216217
262.4485168457031,0.16666666666666669
274.70202016830444,0.17117117117117117
298.14796257019043,0.17567567567567569
305.69828748703003,0.1801801801801802
307.4649910926819,0.18468468468468469
312.7283525466919,0.1891891891891892
316.1088321208954,0.1936936936936937
323.2560091018677,0.1981981981981982
342.1280221939087,0.20270270270270271
350.39966559410095,0.20720720720720723
361.72544050216675,0.21171171171171171
364.788152217865,0.21621621621621623
369.16792917251587,0.22072072072072074
373.63950085639954,0.22522522522522523
381.8009235858917,0.22972972972972974
390.6451823711395,0.23423423423423423
399.76039004325867,0.23873873873873874
401.2395992279053,0.24324324324324326
416.78303837776184,0.24774774774774774
431.08972573280334,0.25225225225225223
436.88965034484863,0.25675675675675674
469.2666983604431,0.26126126126126126
469.9440219402313,0.26576576576576577
474.8120481967926,0.2702702702702703
504.30967473983765,0.2747747747747748
504.545125246048,0.2792792792792793
559.3645513057709,0.28378378378378377
569.4348845481873,0.2882882882882883
573.9411487579346,0.2927927927927928
578.9493520259857,0.2972972972972973
583.047687292099,0.30180180180180183
625.4872069358826,0.3063063063063063
649.7644786834717,0.3108108108108108
662.9025337696075,0.3153153153153153
663.7050123214722,0.31981981981981983
669.2372097969055,0.32432432432432434
671.8816871643066,0.32882882882882886
681.2769193649292,0.3333333333333333
683.7715499401093,0.33783783783783783
756.2653667926788,0.34234234234234234
787.7878413200378,0.34684684684684686
795.817113161087,0.35135135135135137
803.2528927326202,0.3558558558558559
809.6749696731567,0.36036036036036034
864.2279658317566,0.36486486486486486
869.4885947704315,0.36936936936936937
932.7932419776917,0.3738738738738739
972.416826248169,0.3783783783783784
1063.246713399887,0.3828828828828829
1097.8465666770935,0.38738738738738737
1101.5866811275482,0.3918918918918919
1109.0401628017426,0.3963963963963964
1115.472054719925,0.4009009009009009
1188.009747505188,0.40540540540540543
1197.7612445354462,0.40990990990990994
1281.0083808898926,0.4144144144144144
1310.097101688385,0.4189189189189189
1341.2050921916962,0.42342342342342343
1370.5413768291473,0.42792792792792794
1438.9535994529724,0.43243243243243246
1445.3972980976105,0.43693693693693697
1475.039272069931,0.44144144144144143
1607.458425283432,0.44594594594594594
1742.33944439888,0.45045045045045046
1775.2793788909912,0.45495495495495497
1798.802729845047,0.4594594594594595
1984.272551059723,0.46396396396396394
2168.0123772621155,0.46846846846846846
2272.7327938079834,0.47297297297297297
2324.2359035015106,0.4774774774774775
2481.5993785858154,0.481981981981982
2825.5789637565613,0.4864864864864865
3162.7037069797516,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/projected-runtime-1.csv <==
data,percent
0.7474339008331299,0.0
1.4956309795379639,0.0045045045045045045
2.0205094814300537,0.009009009009009009
2.7169840335845947,0.013513513513513514
4.7559614181518555,0.018018018018018018
7.85701847076416,0.02252252252252252
9.220642328262329,0.027027027027027025
11.280099630355835,0.031531531531531536
11.411385536193848,0.036036036036036036
13.658269882202148,0.04054054054054054
14.80729055404663,0.04504504504504505
17.921868324279785,0.04954954954954955
18.26950168609619,0.05405405405405406
18.29461097717285,0.058558558558558564
18.732388973236084,0.06306306306306306
20.80638575553894,0.06756756756756756
21.649352550506592,0.07207207207207207
22.70560598373413,0.07657657657657657
23.1518132686615,0.08108108108108107
23.432942390441895,0.08558558558558559
27.719093799591064,0.09009009009009009
32.008601665496826,0.09459459459459459
34.663209438323975,0.0990990990990991
35.145305156707764,0.1036036036036036
35.55866622924805,0.1081081081081081
36.26946043968201,0.11261261261261261
36.37156534194946,0.11711711711711711
36.87660551071167,0.12162162162162161
37.04719424247742,0.12612612612612611
37.17168045043945,0.13063063063063063
37.825278520584106,0.13513513513513514
37.941741704940796,0.13963963963963966
39.11107301712036,0.14414414414414414
39.12147879600525,0.14864864864864866
39.88806104660034,0.15315315315315317
41.14762020111084,0.15765765765765766
41.77451705932617,0.16216216216216217
44.684704542160034,0.16666666666666669
46.48418951034546,0.17117117117117117
46.60855221748352,0.17567567567567569
47.09652328491211,0.1801801801801802
47.432223320007324,0.18468468468468469
47.625513315200806,0.1891891891891892
48.90491819381714,0.1936936936936937
53.911325454711914,0.1981981981981982
54.03114175796509,0.20270270270270271
54.16464304924011,0.20720720720720723
55.24640488624573,0.21171171171171171
55.930280685424805,0.21621621621621623
61.36433124542236,0.22072072072072074
63.379475593566895,0.22522522522522523
64.26262331008911,0.22972972972972974
64.59111642837524,0.23423423423423423
64.8523678779602,0.23873873873873874
69.15729331970215,0.24324324324324326
70.68367648124695,0.24774774774774774
74.62603974342346,0.25225225225225223
75.24710965156555,0.25675675675675674
76.4376175403595,0.26126126126126126
77.06735157966614,0.26576576576576577
78.88410878181458,0.2702702702702703
79.4001636505127,0.2747747747747748
79.63471627235413,0.2792792792792793
80.87491345405579,0.28378378378378377
80.90220189094543,0.2882882882882883
82.76415777206421,0.2927927927927928
83.0868456363678,0.2972972972972973
84.24119806289673,0.30180180180180183
85.65352487564087,0.3063063063063063
86.77638554573059,0.3108108108108108
90.11852359771729,0.3153153153153153
92.50179409980774,0.31981981981981983
95.70014882087708,0.32432432432432434
95.82378625869751,0.32882882882882886
97.48469829559326,0.3333333333333333
98.23472952842712,0.33783783783783783
100.51648235321045,0.34234234234234234
101.21293830871582,0.34684684684684686
104.6048846244812,0.35135135135135137
105.1201286315918,0.3558558558558559
107.37926626205444,0.36036036036036034
107.51887631416321,0.36486486486486486
107.93096017837524,0.36936936936936937
108.02361369132996,0.3738738738738739
108.21696376800537,0.3783783783783784
108.42160439491272,0.3828828828828829
108.58600997924805,0.38738738738738737
108.84785842895508,0.3918918918918919
109.68888926506042,0.3963963963963964
109.89935517311096,0.4009009009009009
111.00756907463074,0.40540540540540543
111.22838830947876,0.40990990990990994
112.49039101600647,0.4144144144144144
113.37260794639587,0.4189189189189189
114.01226353645325,0.42342342342342343
115.27186322212219,0.42792792792792794
118.45274591445923,0.43243243243243246
119.22995281219482,0.43693693693693697
120.13712406158447,0.44144144144144143
122.66502809524536,0.44594594594594594
127.77550911903381,0.45045045045045046
130.37712955474854,0.45495495495495497
130.490220785141,0.4594594594594595
133.34136986732483,0.46396396396396394
134.3021068572998,0.46846846846846846
135.89895248413086,0.47297297297297297
138.82509636878967,0.4774774774774775
139.78429555892944,0.481981981981982
141.89368081092834,0.4864864864864865
149.30506825447083,0.49099099099099097
161.62859749794006,0.4954954954954955
164.16928791999817,0.5
168.41299772262573,0.5045045045045045
168.67087960243225,0.5090090090090089
175.10765933990479,0.5135135135135135
175.36977863311768,0.518018018018018
175.50089287757874,0.5225225225225225
180.77119636535645,0.527027027027027
182.3217589855194,0.5315315315315314
186.4677505493164,0.536036036036036
188.08389496803284,0.5405405405405405
188.41396069526672,0.545045045045045
191.6083652973175,0.5495495495495495
192.84595251083374,0.5540540540540541
197.00118494033813,0.5585585585585585
198.50446915626526,0.563063063063063
198.55008840560913,0.5675675675675675
202.20477151870728,0.572072072072072
204.33571338653564,0.5765765765765766
205.42965722084045,0.581081081081081
208.60260653495789,0.5855855855855855
212.03920006752014,0.5900900900900901
212.26961660385132,0.5945945945945945
212.7372920513153,0.5990990990990991
216.10569429397583,0.6036036036036035
221.48707699775696,0.608108108108108
226.90083050727844,0.6126126126126126
230.8532874584198,0.617117117117117
253.32670402526855,0.6216216216216216
256.1943688392639,0.6261261261261261
256.82410645484924,0.6306306306306306
268.7734212875366,0.6351351351351351
271.09747076034546,0.6396396396396395
272.0048666000366,0.6441441441441441
279.9746952056885,0.6486486486486486
282.7499635219574,0.6531531531531531
286.60173630714417,0.6576576576576576
291.2536652088165,0.6621621621621621
297.60074949264526,0.6666666666666666
297.9238965511322,0.6711711711711711
298.0771985054016,0.6756756756756757
299.50797152519226,0.6801801801801801
303.2542726993561,0.6846846846846847
309.268492937088,0.6891891891891891
322.54798579216003,0.6936936936936936
322.8043086528778,0.6981981981981982
326.9064145088196,0.7027027027027026
333.69230103492737,0.7072072072072072
351.95137429237366,0.7117117117117117
356.1956100463867,0.7162162162162161
363.66785955429077,0.7207207207207207
396.35453057289124,0.7252252252252251
404.64642667770386,0.7297297297297297
405.32853746414185,0.7342342342342342
429.4130873680115,0.7387387387387386
437.4966731071472,0.7432432432432432
454.93784618377686,0.7477477477477477
455.5228066444397,0.7522522522522522
468.1556935310364,0.7567567567567567
490.083331823349,0.7612612612612613
511.2801561355591,0.7657657657657657
518.3513834476471,0.7702702702702702
533.4846317768097,0.7747747747747747
579.6922934055328,0.7792792792792792
586.9740777015686,0.7837837837837838
598.7648515701294,0.7882882882882882
633.3927271366119,0.7927927927927927
674.8458378314972,0.7972972972972973
682.3308010101318,0.8018018018018017
682.7016084194183,0.8063063063063063
770.4509189128876,0.8108108108108107
856.5026049613953,0.8153153153153153
959.6244151592255,0.8198198198198198
973.6241538524628,0.8243243243243242
1019.0600233078003,0.8288288288288288
1061.7033848762512,0.8333333333333333
1123.6850056648254,0.8378378378378378
1158.3467619419098,0.8423423423423423
1199.468914270401,0.8468468468468467
1317.863915681839,0.8513513513513513
1344.137512922287,0.8558558558558558
1364.4928472042084,0.8603603603603603
1393.9146554470062,0.8648648648648648
1451.284931898117,0.8693693693693694
3370.3545231819153,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/projected-runtime-2.csv <==
data,percent
0.7474339008331299,0.0
0.7474339008331299,0.0045045045045045045
0.86545729637146,0.009009009009009009
0.9851164817810059,0.013513513513513514
1.0024731159210205,0.018018018018018018
1.0425591468811035,0.02252252252252252
1.0989344120025635,0.027027027027027025
1.188392162322998,0.031531531531531536
2.0337026119232178,0.036036036036036036
2.415801525115967,0.04054054054054054
2.9323489665985107,0.04504504504504505
3.911795139312744,0.04954954954954955
4.014853000640869,0.05405405405405406
4.1579413414001465,0.058558558558558564
5.2265496253967285,0.06306306306306306
6.414581298828125,0.06756756756756756
6.786585569381714,0.07207207207207207
6.91698956489563,0.07657657657657657
7.171674728393555,0.08108108108108107
7.3869829177856445,0.08558558558558559
8.46042513847351,0.09009009009009009
8.650601863861084,0.09459459459459459
8.8621187210083,0.0990990990990991
9.293832302093506,0.1036036036036036
10.08584976196289,0.1081081081081081
10.141597986221313,0.11261261261261261
10.362060308456421,0.11711711711711711
12.507412910461426,0.12162162162162161
12.658106803894043,0.12612612612612611
12.792461395263672,0.13063063063063063
13.86341142654419,0.13513513513513514
14.017638444900513,0.13963963963963966
15.262059450149536,0.14414414414414414
16.7780122756958,0.14864864864864866
17.101316928863525,0.15315315315315317
17.47498846054077,0.15765765765765766
20.45597243309021,0.16216216216216217
21.699417114257812,0.16666666666666669
22.128705978393555,0.17117117117117117
23.38964056968689,0.17567567567567569
23.40830087661743,0.1801801801801802
26.597009897232056,0.18468468468468469
27.36954402923584,0.1891891891891892
28.192583322525024,0.1936936936936937
28.450366020202637,0.1981981981981982
28.652883768081665,0.20270270270270271
29.374382734298706,0.20720720720720723
31.91229486465454,0.21171171171171171
34.7369179725647,0.21621621621621623
35.24308490753174,0.22072072072072074
35.7742977142334,0.22522522522522523
37.5445282459259,0.22972972972972974
37.62579607963562,0.23423423423423423
38.124046087265015,0.23873873873873874
38.583866357803345,0.24324324324324326
39.553916215896606,0.24774774774774774
40.33179330825806,0.25225225225225223
41.61602210998535,0.25675675675675674
41.9782977104187,0.26126126126126126
42.12179684638977,0.26576576576576577
42.134114265441895,0.2702702702702703
42.27111029624939,0.2747747747747748
43.81990909576416,0.2792792792792793
44.83851337432861,0.28378378378378377
45.397743940353394,0.2882882882882883
45.998666763305664,0.2927927927927928
46.65901708602905,0.2972972972972973
46.74186944961548,0.30180180180180183
48.17825222015381,0.3063063063063063
49.07904124259949,0.3108108108108108
49.47016096115112,0.3153153153153153
49.59659719467163,0.31981981981981983
53.41116905212402,0.32432432432432434
53.57562565803528,0.32882882882882886
55.50927734375,0.3333333333333333
56.54638195037842,0.33783783783783783
60.03948616981506,0.34234234234234234
63.17403817176819,0.34684684684684686
63.30531287193298,0.35135135135135137
63.78380084037781,0.3558558558558559
64.8377411365509,0.36036036036036034
64.86212825775146,0.36486486486486486
65.6545877456665,0.36936936936936937
65.81264662742615,0.3738738738738739
67.17802309989929,0.3783783783783784
67.7990071773529,0.3828828828828829
68.91452622413635,0.38738738738738737
69.4011287689209,0.3918918918918919
71.76211309432983,0.3963963963963964
72.70869374275208,0.4009009009009009
75.73090744018555,0.40540540540540543
77.20954537391663,0.40990990990990994
77.76083302497864,0.4144144144144144
81.64149570465088,0.4189189189189189
82.11689257621765,0.42342342342342343
87.51275444030762,0.42792792792792794
88.17900323867798,0.43243243243243246
88.57783508300781,0.43693693693693697
88.93876123428345,0.44144144144144143
94.46047639846802,0.44594594594594594
96.37143301963806,0.45045045045045046
98.38594460487366,0.45495495495495497
99.8632025718689,0.4594594594594595
100.82767796516418,0.46396396396396394
100.97911667823792,0.46846846846846846
101.93631911277771,0.47297297297297297
101.96116280555725,0.4774774774774775
102.4498999118805,0.481981981981982
106.34861874580383,0.4864864864864865
106.9228286743164,0.49099099099099097
107.57176375389099,0.4954954954954955
109.42052292823792,0.5
110.04937648773193,0.5045045045045045
110.2756118774414,0.5090090090090089
110.2801866531372,0.5135135135135135
110.50269770622253,0.518018018018018
111.12112402915955,0.5225225225225225
113.95524477958679,0.527027027027027
115.34011244773865,0.5315315315315314
118.34539937973022,0.536036036036036
119.70873522758484,0.5405405405405405
123.41216540336609,0.545045045045045
124.830739736557,0.5495495495495495
128.3459234237671,0.5540540540540541
132.9736111164093,0.5585585585585585
134.85392093658447,0.563063063063063
135.88932061195374,0.5675675675675675
135.91891956329346,0.572072072072072
137.597021818161,0.5765765765765766
137.6534194946289,0.581081081081081
138.6672637462616,0.5855855855855855
139.6351170539856,0.5900900900900901
143.09773635864258,0.5945945945945945
146.9057023525238,0.5990990990990991
149.68397760391235,0.6036036036036035
149.83586955070496,0.608108108108108
151.20835494995117,0.6126126126126126
154.28538942337036,0.617117117117117
157.1224753856659,0.6216216216216216
158.41454815864563,0.6261261261261261
158.83595371246338,0.6306306306306306
160.34851217269897,0.6351351351351351
169.8542721271515,0.6396396396396395
184.8600299358368,0.6441441441441441
191.6697759628296,0.6486486486486486
192.0841085910797,0.6531531531531531
199.73357844352722,0.6576576576576576
204.48299098014832,0.6621621621621621
204.6046588420868,0.6666666666666666
207.19804310798645,0.6711711711711711
210.13854432106018,0.6756756756756757
211.81477046012878,0.6801801801801801
218.41800165176392,0.6846846846846847
221.08869791030884,0.6891891891891891
221.73963117599487,0.6936936936936936
221.81975555419922,0.6981981981981982
225.92319464683533,0.7027027027027026
229.1550109386444,0.7072072072072072
229.19040894508362,0.7117117117117117
235.83387875556946,0.7162162162162161
241.09763193130493,0.7207207207207207
244.63741493225098,0.7252252252252251
249.6498122215271,0.7297297297297297
252.3487503528595,0.7342342342342342
254.38798713684082,0.7387387387387386
256.86846899986267,0.7432432432432432
267.7966208457947,0.7477477477477477
270.6145315170288,0.7522522522522522
271.957172870636,0.7567567567567567
272.0442681312561,0.7612612612612613
283.308007478714,0.7657657657657657
296.1551766395569,0.7702702702702702
305.0543022155762,0.7747747747747747
310.3396677970886,0.7792792792792792
316.24788641929626,0.7837837837837838
324.9787027835846,0.7882882882882882
332.8400168418884,0.7927927927927927
342.42509603500366,0.7972972972972973
345.49593210220337,0.8018018018018017
428.9014310836792,0.8063063063063063
466.05094480514526,0.8108108108108107
496.672993183136,0.8153153153153153
507.4929254055023,0.8198198198198198
511.5226836204529,0.8243243243243242
613.5381953716278,0.8288288288288288
671.789717912674,0.8333333333333333
772.1723437309265,0.8378378378378378
773.1293168067932,0.8423423423423423
1019.9380142688751,0.8468468468468467
1065.4723663330078,0.8513513513513513
1378.9942920207977,0.8558558558558558
1604.6806423664093,0.8603603603603603
1722.1657462120056,0.8648648648648648
2178.865578651428,0.8693693693693694
2294.9321150779724,0.8738738738738738
2445.377099275589,0.8783783783783783
3539.8522148132324,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/projected-runtime-3.csv <==
data,percent
0.7474339008331299,0.0
1.7004940509796143,0.0045045045045045045
1.763005256652832,0.009009009009009009
2.1330325603485107,0.013513513513513514
2.705251693725586,0.018018018018018018
3.1629960536956787,0.02252252252252252
3.4271838665008545,0.027027027027027025
3.78157901763916,0.031531531531531536
3.9166128635406494,0.036036036036036036
3.968336343765259,0.04054054054054054
4.555670738220215,0.04504504504504505
4.952522039413452,0.04954954954954955
4.987414360046387,0.05405405405405406
5.089693546295166,0.058558558558558564
5.187411546707153,0.06306306306306306
5.287594556808472,0.06756756756756756
5.471905946731567,0.07207207207207207
6.332298517227173,0.07657657657657657
6.462048530578613,0.08108108108108107
6.485074758529663,0.08558558558558559
7.011199712753296,0.09009009009009009
7.072453737258911,0.09459459459459459
7.222925901412964,0.0990990990990991
7.268153667449951,0.1036036036036036
7.549384832382202,0.1081081081081081
7.845019102096558,0.11261261261261261
8.018490076065063,0.11711711711711711
9.01778769493103,0.12162162162162161
9.077285051345825,0.12612612612612611
9.533552169799805,0.13063063063063063
9.623461723327637,0.13513513513513514
9.678512573242188,0.13963963963963966
10.000645637512207,0.14414414414414414
10.720369815826416,0.14864864864864866
11.094552993774414,0.15315315315315317
11.555347681045532,0.15765765765765766
11.878360033035278,0.16216216216216217
12.47041916847229,0.16666666666666669
12.589646100997925,0.17117117117117117
13.530577659606934,0.17567567567567569
13.617063760757446,0.1801801801801802
13.679680824279785,0.18468468468468469
14.084928750991821,0.1891891891891892
14.131481409072876,0.1936936936936937
14.29147720336914,0.1981981981981982
14.574624300003052,0.20270270270270271
15.183589458465576,0.20720720720720723
15.376554727554321,0.21171171171171171
15.688891649246216,0.21621621621621623
16.52626371383667,0.22072072072072074
17.433398008346558,0.22522522522522523
17.731881618499756,0.22972972972972974
18.195393800735474,0.23423423423423423
18.244396209716797,0.23873873873873874
19.286508083343506,0.24324324324324326
20.43729853630066,0.24774774774774774
22.089802503585815,0.25225225225225223
22.14507246017456,0.25675675675675674
22.702149868011475,0.26126126126126126
23.007771730422974,0.26576576576576577
23.71506929397583,0.2702702702702703
24.255470275878906,0.2747747747747748
24.866994857788086,0.2792792792792793
26.59726357460022,0.28378378378378377
26.77204656600952,0.2882882882882883
27.380510807037354,0.2927927927927928
27.903924226760864,0.2972972972972973
28.589289665222168,0.30180180180180183
29.221691846847534,0.3063063063063063
30.305142402648926,0.3108108108108108
31.331268787384033,0.3153153153153153
31.51029372215271,0.31981981981981983
32.610581159591675,0.32432432432432434
34.10561490058899,0.32882882882882886
34.29467511177063,0.3333333333333333
34.31042551994324,0.33783783783783783
34.62051486968994,0.34234234234234234
34.89700388908386,0.34684684684684686
35.05800127983093,0.35135135135135137
36.03803539276123,0.3558558558558559
36.43741297721863,0.36036036036036034
36.68772840499878,0.36486486486486486
37.02668786048889,0.36936936936936937
37.329291343688965,0.3738738738738739
37.40564322471619,0.3783783783783784
37.47125816345215,0.3828828828828829
37.54802894592285,0.38738738738738737
37.76764965057373,0.3918918918918919
38.14235472679138,0.3963963963963964
38.434977769851685,0.4009009009009009
39.08304572105408,0.40540540540540543
39.6806845664978,0.40990990990990994
39.848936796188354,0.4144144144144144
41.37994933128357,0.4189189189189189
42.038758754730225,0.42342342342342343
42.74003458023071,0.42792792792792794
43.355528831481934,0.43243243243243246
44.46792793273926,0.43693693693693697
44.59266114234924,0.44144144144144143
44.64500141143799,0.44594594594594594
44.83320426940918,0.45045045045045046
45.531785011291504,0.45495495495495497
46.296284675598145,0.4594594594594595
46.737499713897705,0.46396396396396394
46.80190324783325,0.46846846846846846
47.88934516906738,0.47297297297297297
48.32331562042236,0.4774774774774775
48.792553424835205,0.481981981981982
48.8649001121521,0.4864864864864865
49.69197225570679,0.49099099099099097
49.69835019111633,0.4954954954954955
50.09631538391113,0.5
50.358280181884766,0.5045045045045045
52.285436391830444,0.5090090090090089
52.94771695137024,0.5135135135135135
53.292537212371826,0.518018018018018
54.40569853782654,0.5225225225225225
54.498504400253296,0.527027027027027
55.3679039478302,0.5315315315315314
56.12485122680664,0.536036036036036
57.508065938949585,0.5405405405405405
61.329495429992676,0.545045045045045
63.49565839767456,0.5495495495495495
64.72439575195312,0.5540540540540541
66.39884519577026,0.5585585585585585
66.62911748886108,0.563063063063063
67.18112850189209,0.5675675675675675
67.92819166183472,0.572072072072072
68.00488257408142,0.5765765765765766
69.65395998954773,0.581081081081081
70.6141927242279,0.5855855855855855
71.05845761299133,0.5900900900900901
71.12360835075378,0.5945945945945945
71.57918739318848,0.5990990990990991
71.82331132888794,0.6036036036036035
72.32784223556519,0.608108108108108
73.13231492042542,0.6126126126126126
74.68516373634338,0.617117117117117
79.37696957588196,0.6216216216216216
81.63036394119263,0.6261261261261261
81.77148962020874,0.6306306306306306
84.46387672424316,0.6351351351351351
85.64581298828125,0.6396396396396395
88.6858127117157,0.6441441441441441
89.09375929832458,0.6486486486486486
89.76668882369995,0.6531531531531531
100.12871980667114,0.6576576576576576
104.57436680793762,0.6621621621621621
107.18605303764343,0.6666666666666666
120.60339212417603,0.6711711711711711
121.8756251335144,0.6756756756756757
127.11352467536926,0.6801801801801801
129.3513844013214,0.6846846846846847
132.70730018615723,0.6891891891891891
136.10499691963196,0.6936936936936936
139.19713878631592,0.6981981981981982
140.15263986587524,0.7027027027027026
140.37461256980896,0.7072072072072072
142.55691504478455,0.7117117117117117
184.55555605888367,0.7162162162162161
191.94369673728943,0.7207207207207207
192.98700284957886,0.7252252252252251
256.58266830444336,0.7297297297297297
257.62814712524414,0.7342342342342342
278.17166447639465,0.7387387387387386
289.430136680603,0.7432432432432432
290.94039821624756,0.7477477477477477
291.3321692943573,0.7522522522522522
296.2776641845703,0.7567567567567567
304.8432288169861,0.7612612612612613
329.6112639904022,0.7657657657657657
332.1672041416168,0.7702702702702702
351.09252524375916,0.7747747747747747
351.62951254844666,0.7792792792792792
381.1606488227844,0.7837837837837838
384.28230452537537,0.7882882882882882
385.56532168388367,0.7927927927927927
425.3123588562012,0.7972972972972973
431.6144931316376,0.8018018018018017
502.0271348953247,0.8063063063063063
558.9560189247131,0.8108108108108107
566.3279149532318,0.8153153153153153
588.1212046146393,0.8198198198198198
602.1621088981628,0.8243243243243242
659.3112745285034,0.8288288288288288
672.1630778312683,0.8333333333333333
698.2797813415527,0.8378378378378378
718.4794661998749,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-gap-0.csv <==
data,percent
-9.817075165871406e-05,0.0
-9.817075165871406e-05,0.0045045045045045045
-1.943027445980952e-05,0.009009009009009009
-1.943027445980952e-05,0.013513513513513514
-9.964244967475637e-06,0.018018018018018018
-9.964244967475637e-06,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0001575294835565115,0.35135135135135137
0.00015851740432755126,0.3558558558558559
0.0004843778748111419,0.36036036036036034
0.0006364978650258091,0.36486486486486486
0.0006371172043391697,0.36936936936936937
0.0007379118607021103,0.3738738738738739
0.0011616354315586762,0.3783783783783784
0.0012823200127968484,0.3828828828828829
0.001309441871841546,0.38738738738738737
0.001309441871841546,0.3918918918918919
0.0022773728876557963,0.3963963963963964
0.002358291689961249,0.4009009009009009
0.0025794679328650003,0.40540540540540543
0.0029811052470653304,0.40990990990990994
0.002997975213617296,0.4144144144144144
0.0031086696830431655,0.4189189189189189
0.003416391483370646,0.42342342342342343
0.003449241401479979,0.42792792792792794
0.004232621376841302,0.43243243243243246
0.0046814403142770526,0.43693693693693697
0.0047217574551088526,0.44144144144144143
0.004867336952994441,0.44594594594594594
0.005099906411755448,0.45045045045045046
0.0068434466676584324,0.45495495495495497
0.0068434466676584324,0.4594594594594595
0.007527040677917155,0.46396396396396394
0.007527040677917155,0.46846846846846846
0.007826691445521849,0.47297297297297297
0.008065981052314193,0.4774774774774775
0.00833456369891376,0.481981981981982
0.008453759087524286,0.4864864864864865
0.008514130583585537,0.49099099099099097
0.00884376194265984,0.4954954954954955
0.008975257359451325,0.5
0.008975257359451325,0.5045045045045045
0.009379242255796023,0.5090090090090089
0.009479472289852612,0.5135135135135135
0.009479472289852612,0.518018018018018
0.009814881820485911,0.5225225225225225
0.010379605778302804,0.527027027027027
0.010659000799252917,0.5315315315315314
0.01092173913023997,0.536036036036036
0.011099808520628014,0.5405405405405405
0.011488987702730184,0.545045045045045
0.011781953785695534,0.5495495495495495
0.012094793420163796,0.5540540540540541
0.012193357719854931,0.5585585585585585
0.014186523271078971,0.563063063063063
0.014324205752698785,0.5675675675675675
0.014789212802710748,0.572072072072072
0.014789212802710748,0.5765765765765766
0.015416445561585801,0.581081081081081
0.015416445561585801,0.5855855855855855
0.015432070731103534,0.5900900900900901
0.015505677836576949,0.5945945945945945
0.015520188327336953,0.5990990990990991
0.015550055729646383,0.6036036036036035
0.015576049216184029,0.608108108108108
0.015600167776541253,0.6126126126126126
0.0162168284222924,0.617117117117117
0.017167847084522767,0.6216216216216216
0.017267987143425697,0.6261261261261261
0.017473458508651507,0.6306306306306306
0.01754621707222724,0.6351351351351351
0.01779217768969098,0.6396396396396395
0.01790973659497745,0.6441441441441441
0.018177163338157252,0.6486486486486486
0.018231257679599232,0.6531531531531531
0.018334235549097008,0.6576576576576576
0.018560862116439147,0.6621621621621621
0.01879556068336921,0.6666666666666666
0.01992521785353455,0.6711711711711711
0.02012958099684445,0.6756756756756757
0.02077664616496509,0.6801801801801801
0.02084734061003519,0.6846846846846847
0.02146387643475528,0.6891891891891891
0.02147076970845962,0.6936936936936936
0.021554307856813355,0.6981981981981982
0.021738187403873295,0.7027027027027026
0.022311531938135513,0.7072072072072072
0.022311531938135513,0.7117117117117117
0.023928246266952183,0.7162162162162161
0.023928246266952183,0.7207207207207207
0.02451186624295892,0.7252252252252251
0.02456180707064415,0.7297297297297297
0.024779223899568888,0.7342342342342342
0.025466833954091075,0.7387387387387386
0.02643415057232023,0.7432432432432432
0.026488622763796647,0.7477477477477477
0.02702858906710151,0.7522522522522522
0.02727290639064143,0.7567567567567567
0.027672613097837268,0.7612612612612613
0.027761792746030467,0.7657657657657657
0.027979653022475192,0.7702702702702702
0.028310574404585107,0.7747747747747747
0.028310574404585107,0.7792792792792792
0.029388803844467112,0.7837837837837838
0.029675614946258123,0.7882882882882882
0.03056552738693924,0.7927927927927927
0.03060103975905045,0.7972972972972973
0.030623261803770924,0.8018018018018017
0.030731079789286277,0.8063063063063063
0.03080620043070402,0.8108108108108107
0.03092240700472775,0.8153153153153153
0.031214498855798817,0.8198198198198198
0.03147915141098639,0.8243243243243242
0.03203521491388844,0.8288288288288288
0.03310302926393932,0.8333333333333333
0.03310302926393932,0.8378378378378378
0.03463655050937566,0.8423423423423423
0.034746523068738086,0.8468468468468467
0.035088970254680454,0.8513513513513513
0.0351301394404349,0.8558558558558558
0.035175613846676675,0.8603603603603603
0.03532005361276601,0.8648648648648648
0.038264721374502056,0.8693693693693694
0.038264721374502056,0.8738738738738738
0.0389194224742759,0.8783783783783783
0.03941991228696591,0.8828828828828829
0.039834224055237094,0.8873873873873873
0.04165594238259945,0.8918918918918919
0.04179044690048534,0.8963963963963963
0.0420889408627627,0.9009009009009008
0.043613710967534004,0.9054054054054054
0.04362347368182785,0.9099099099099098
0.04369672192131664,0.9144144144144144
0.04625298439927598,0.9189189189189189
0.046790640979206946,0.9234234234234233
0.046908407973820856,0.9279279279279279
0.047640177921607824,0.9324324324324323
0.047869373768632865,0.9369369369369369
0.047869373768632865,0.9414414414414414
0.04818281938261593,0.9459459459459459
0.05007915514093039,0.9504504504504504
0.050168503551911825,0.9549549549549549
0.050392761661974095,0.9594594594594594
0.05263226935569917,0.9639639639639639
0.05310612308509927,0.9684684684684685
0.05339868042633408,0.9729729729729729
0.05565321640896792,0.9774774774774774
0.055790615127925075,0.9819819819819819
0.057686412074452006,0.9864864864864864
0.05819783647617006,0.990990990990991
0.05926406912291212,0.9954954954954954
0.060771766662107964,1.0
1.0,1.0


==> csv-files/cap/winner-gap-1.csv <==
data,percent
-9.817075165871406e-05,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
0.0,0.6801801801801801
0.0,0.6846846846846847
0.0,0.6891891891891891
0.0,0.6936936936936936
0.0,0.6981981981981982
0.0,0.7027027027027026
0.0,0.7072072072072072
0.0,0.7117117117117117
0.0,0.7162162162162161
0.0,0.7207207207207207
0.0,0.7252252252252251
0.0,0.7297297297297297
0.0,0.7342342342342342
0.0,0.7387387387387386
0.0,0.7432432432432432
0.0,0.7477477477477477
0.0,0.7522522522522522
0.0,0.7567567567567567
0.0,0.7612612612612613
1.461727270896682e-16,0.7657657657657657
1.6467403617108966e-16,0.7702702702702702
3.6634599180850364e-06,0.7747747747747747
4.461579985708475e-06,0.7792792792792792
8.706820888008651e-06,0.7837837837837838
1.1348902135579659e-05,0.7882882882882882
1.3154037537864837e-05,0.7927927927927927
2.2008236949482293e-05,0.7972972972972973
2.821235249641703e-05,0.8018018018018017
3.530200868429414e-05,0.8063063063063063
3.5889460461777724e-05,0.8108108108108107
3.63920092886796e-05,0.8153153153153153
3.7506130017861674e-05,0.8198198198198198
3.886054892019986e-05,0.8243243243243242
4.012009281114804e-05,0.8288288288288288
4.2854069708314384e-05,0.8333333333333333
5.575408582871619e-05,0.8378378378378378
5.674984196745396e-05,0.8423423423423423
5.738774104790015e-05,0.8468468468468467
7.299152860319032e-05,0.8513513513513513
8.8036064887563e-05,0.8558558558558558
8.962143092835581e-05,0.8603603603603603
9.105795452967024e-05,0.8648648648648648
9.227915400063474e-05,0.8693693693693694
9.383801825654736e-05,0.8738738738738738
9.579408692576511e-05,0.8783783783783783
9.816292181936795e-05,0.8828828828828829
0.004495171605077707,0.8873873873873873
0.007862596590961597,0.8918918918918919
0.010135915638897363,0.8963963963963963
0.010740553171184804,0.9009009009009008
0.01975019770653845,0.9054054054054054
0.020607381953961543,0.9099099099099098
0.03384925026033919,0.9144144144144144
0.042542521910265065,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/winner-gap-2.csv <==
data,percent
-9.817075165871406e-05,0.0
-4.181430449100512e-05,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
0.0,0.38738738738738737
0.0,0.3918918918918919
0.0,0.3963963963963964
0.0,0.4009009009009009
0.0,0.40540540540540543
0.0,0.40990990990990994
0.0,0.4144144144144144
0.0,0.4189189189189189
0.0,0.42342342342342343
0.0,0.42792792792792794
0.0,0.43243243243243246
0.0,0.43693693693693697
0.0,0.44144144144144143
0.0,0.44594594594594594
0.0,0.45045045045045046
0.0,0.45495495495495497
0.0,0.4594594594594595
0.0,0.46396396396396394
0.0,0.46846846846846846
0.0,0.47297297297297297
0.0,0.4774774774774775
0.0,0.481981981981982
0.0,0.4864864864864865
0.0,0.49099099099099097
0.0,0.4954954954954955
0.0,0.5
0.0,0.5045045045045045
0.0,0.5090090090090089
0.0,0.5135135135135135
0.0,0.518018018018018
0.0,0.5225225225225225
0.0,0.527027027027027
0.0,0.5315315315315314
0.0,0.536036036036036
0.0,0.5405405405405405
0.0,0.545045045045045
0.0,0.5495495495495495
0.0,0.5540540540540541
0.0,0.5585585585585585
0.0,0.563063063063063
0.0,0.5675675675675675
0.0,0.572072072072072
0.0,0.5765765765765766
0.0,0.581081081081081
0.0,0.5855855855855855
0.0,0.5900900900900901
0.0,0.5945945945945945
0.0,0.5990990990990991
0.0,0.6036036036036035
0.0,0.608108108108108
0.0,0.6126126126126126
0.0,0.617117117117117
0.0,0.6216216216216216
0.0,0.6261261261261261
0.0,0.6306306306306306
0.0,0.6351351351351351
0.0,0.6396396396396395
0.0,0.6441441441441441
0.0,0.6486486486486486
0.0,0.6531531531531531
0.0,0.6576576576576576
0.0,0.6621621621621621
0.0,0.6666666666666666
0.0,0.6711711711711711
0.0,0.6756756756756757
0.0,0.6801801801801801
0.0,0.6846846846846847
0.0,0.6891891891891891
0.0,0.6936936936936936
0.0,0.6981981981981982
0.0,0.7027027027027026
0.0,0.7072072072072072
0.0,0.7117117117117117
0.0,0.7162162162162161
0.0,0.7207207207207207
0.0,0.7252252252252251
0.0,0.7297297297297297
0.0,0.7342342342342342
0.0,0.7387387387387386
0.0,0.7432432432432432
0.0,0.7477477477477477
0.0,0.7522522522522522
0.0,0.7567567567567567
0.0,0.7612612612612613
0.0,0.7657657657657657
0.0,0.7702702702702702
0.0,0.7747747747747747
0.0,0.7792792792792792
0.0,0.7837837837837838
0.0,0.7882882882882882
0.0,0.7927927927927927
0.0,0.7972972972972973
0.0,0.8018018018018017
0.0,0.8063063063063063
0.0,0.8108108108108107
0.0,0.8153153153153153
0.0,0.8198198198198198
0.0,0.8243243243243242
0.0,0.8288288288288288
0.0,0.8333333333333333
0.0,0.8378378378378378
0.0,0.8423423423423423
0.0,0.8468468468468467
0.0,0.8513513513513513
0.0,0.8558558558558558
0.0,0.8603603603603603
0.0,0.8648648648648648
0.0002538133264205002,0.8693693693693694
0.0006383603932732628,0.8738738738738738
0.0009660403270964786,0.8783783783783783
0.0024977865668441004,0.8828828828828829
0.003776177519489915,0.8873873873873873
0.0038230118634866466,0.8918918918918919
0.004937624645427265,0.8963963963963963
0.00793251922966822,0.9009009009009008
0.10426579335649379,0.9054054054054054
0.1064085586822831,0.9099099099099098
0.11596371669358509,0.9144144144144144
0.11782131914017382,0.9189189189189189
0.11899860258336144,0.9234234234234233
0.1194778756491174,0.9279279279279279
0.12082927924375678,0.9324324324324323
0.12082927924375678,0.9369369369369369
0.13954374090611668,0.9414414414414414
0.15078868564576925,0.9459459459459459
0.15631324992916276,0.9504504504504504
0.1564173977949387,0.9549549549549549
0.1915677768359527,0.9594594594594594
0.20855366621562912,0.9639639639639639
0.20855366621562912,0.9684684684684685
0.23291911076083663,0.9729729729729729
0.23708946750947762,0.9774774774774774
0.23710854860309477,0.9819819819819819
0.24140258272353282,0.9864864864864864
0.24425029352411934,0.990990990990991
0.2590798661472783,0.9954954954954954
0.2628029864610451,1.0
1.0,1.0


==> csv-files/cap/winner-gap-3.csv <==
data,percent
-9.817075165871406e-05,0.0
0.0,0.0045045045045045045
0.0,0.009009009009009009
0.0,0.013513513513513514
0.0,0.018018018018018018
0.0,0.02252252252252252
0.0,0.027027027027027025
0.0,0.031531531531531536
0.0,0.036036036036036036
0.0,0.04054054054054054
0.0,0.04504504504504505
0.0,0.04954954954954955
0.0,0.05405405405405406
0.0,0.058558558558558564
0.0,0.06306306306306306
0.0,0.06756756756756756
0.0,0.07207207207207207
0.0,0.07657657657657657
0.0,0.08108108108108107
0.0,0.08558558558558559
0.0,0.09009009009009009
0.0,0.09459459459459459
0.0,0.0990990990990991
0.0,0.1036036036036036
0.0,0.1081081081081081
0.0,0.11261261261261261
0.0,0.11711711711711711
0.0,0.12162162162162161
0.0,0.12612612612612611
0.0,0.13063063063063063
0.0,0.13513513513513514
0.0,0.13963963963963966
0.0,0.14414414414414414
0.0,0.14864864864864866
0.0,0.15315315315315317
0.0,0.15765765765765766
0.0,0.16216216216216217
0.0,0.16666666666666669
0.0,0.17117117117117117
0.0,0.17567567567567569
0.0,0.1801801801801802
0.0,0.18468468468468469
0.0,0.1891891891891892
0.0,0.1936936936936937
0.0,0.1981981981981982
0.0,0.20270270270270271
0.0,0.20720720720720723
0.0,0.21171171171171171
0.0,0.21621621621621623
0.0,0.22072072072072074
0.0,0.22522522522522523
0.0,0.22972972972972974
0.0,0.23423423423423423
0.0,0.23873873873873874
0.0,0.24324324324324326
0.0,0.24774774774774774
0.0,0.25225225225225223
0.0,0.25675675675675674
0.0,0.26126126126126126
0.0,0.26576576576576577
0.0,0.2702702702702703
0.0,0.2747747747747748
0.0,0.2792792792792793
0.0,0.28378378378378377
0.0,0.2882882882882883
0.0,0.2927927927927928
0.0,0.2972972972972973
0.0,0.30180180180180183
0.0,0.3063063063063063
0.0,0.3108108108108108
0.0,0.3153153153153153
0.0,0.31981981981981983
0.0,0.32432432432432434
0.0,0.32882882882882886
0.0,0.3333333333333333
0.0,0.33783783783783783
0.0,0.34234234234234234
0.0,0.34684684684684686
0.0,0.35135135135135137
0.0,0.3558558558558559
0.0,0.36036036036036034
0.0,0.36486486486486486
0.0,0.36936936936936937
0.0,0.3738738738738739
0.0,0.3783783783783784
0.0,0.3828828828828829
2.979316096298921e-05,0.38738738738738737
2.979316096298921e-05,0.3918918918918919
3.194551973437709e-05,0.3963963963963964
3.958880428576383e-05,0.4009009009009009
8.498802441438178e-05,0.40540540540540543
9.419205086370746e-05,0.40990990990990994
0.00019453004622249507,0.4144144144144144
0.0002064977973568282,0.4189189189189189
0.00021631526040540025,0.42342342342342343
0.00028429605453847277,0.42792792792792794
0.00039032801129575324,0.43243243243243246
0.0004252927879021882,0.43693693693693697
0.0005504540287870854,0.44144144144144143
0.0006042881656431461,0.44594594594594594
0.0007851890408776684,0.45045045045045046
0.0010442252197825018,0.45495495495495497
0.0010442252197829707,0.4594594594594595
0.0015023267560395524,0.46396396396396394
0.0022228435817778507,0.46846846846846846
0.0025000115884331775,0.47297297297297297
0.0033000046218544955,0.4774774774774775
0.004487371074428816,0.481981981981982
0.006946448668202857,0.4864864864864865
0.007466471889138763,0.49099099099099097
0.008986683729946255,0.4954954954954955
0.009230033999787815,0.5
0.009281505997516407,0.5045045045045045
0.009306557666164774,0.5090090090090089
0.012896050067926492,0.5135135135135135
0.031401640318479154,0.518018018018018
0.031401640318479154,0.5225225225225225
0.034306508408718794,0.527027027027027
0.03661106389007015,0.5315315315315314
0.038006840177681474,0.536036036036036
0.03805718756900128,0.5405405405405405
0.03856127121423046,0.545045045045045
0.04091994120855189,0.5495495495495495
0.04189900655759938,0.5540540540540541
0.04322489466962735,0.5585585585585585
0.04387491055938438,0.563063063063063
0.04506126766380699,0.5675675675675675
0.046389049528048024,0.572072072072072
0.056217872417120694,0.5765765765765766
0.08238039010970676,0.581081081081081
0.09254293226963622,0.5855855855855855
0.09770924470759423,0.5900900900900901
0.09896562943854724,0.5945945945945945
0.10616970375964443,0.5990990990990991
0.11132801768578607,0.6036036036036035
0.11399664952103974,0.608108108108108
0.11661234932410877,0.6126126126126126
0.1194778756509812,0.617117117117117
0.11976332389646044,0.6216216216216216
0.1197633238964632,0.6261261261261261
0.1203462669455475,0.6306306306306306
0.12098482435816857,0.6351351351351351
0.12183265479735067,0.6396396396396395
0.13538776428448443,0.6441441441441441
0.13797510426454995,0.6486486486486486
0.14512675152584592,0.6531531531531531
0.14512804525547005,0.6576576576576576
0.1484490723878445,0.6621621621621621
0.15167682926829898,0.6666666666666666
0.15553946683913625,0.6711711711711711
0.15641457031870148,0.6756756756756757
0.15769665484714646,0.6801801801801801
0.15794982078853045,0.6846846846846847
0.16006750578041237,0.6891891891891891
0.17017189875480893,0.6936936936936936
0.17682229318450587,0.6981981981981982
0.1827226847741731,0.7027027027027026
0.1876136999850006,0.7072072072072072
0.18761369998500088,0.7117117117117117
0.19288817706292277,0.7162162162162161
0.2026353909710843,0.7207207207207207
0.20620824413264735,0.7252252252252251
0.20874779508670077,0.7297297297297297
0.2089401338341534,0.7342342342342342
0.2089445433272305,0.7387387387387386
0.21962693283155033,0.7432432432432432
0.22144306683028936,0.7477477477477477
0.22144308827380477,0.7522522522522522
0.22321515938650696,0.7567567567567567
0.23740068985534638,0.7612612612612613
0.23956937458325903,0.7657657657657657
0.2395693745832605,0.7702702702702702
0.24651343799293288,0.7747747747747747
1.0,0.7792792792792792
1.0,0.7837837837837838
1.0,0.7882882882882882
1.0,0.7927927927927927
1.0,0.7972972972972973
1.0,0.8018018018018017
1.0,0.8063063063063063
1.0,0.8108108108108107
1.0,0.8153153153153153
1.0,0.8198198198198198
1.0,0.8243243243243242
1.0,0.8288288288288288
1.0,0.8333333333333333
1.0,0.8378378378378378
1.0,0.8423423423423423
1.0,0.8468468468468467
1.0,0.8513513513513513
1.0,0.8558558558558558
1.0,0.8603603603603603
1.0,0.8648648648648648
1.0,0.8693693693693694
1.0,0.8738738738738738
1.0,0.8783783783783783
1.0,0.8828828828828829
1.0,0.8873873873873873
1.0,0.8918918918918919
1.0,0.8963963963963963
1.0,0.9009009009009008
1.0,0.9054054054054054
1.0,0.9099099099099098
1.0,0.9144144144144144
1.0,0.9189189189189189
1.0,0.9234234234234233
1.0,0.9279279279279279
1.0,0.9324324324324323
1.0,0.9369369369369369
1.0,0.9414414414414414
1.0,0.9459459459459459
1.0,0.9504504504504504
1.0,0.9549549549549549
1.0,0.9594594594594594
1.0,0.9639639639639639
1.0,0.9684684684684685
1.0,0.9729729729729729
1.0,0.9774774774774774
1.0,0.9819819819819819
1.0,0.9864864864864864
1.0,0.990990990990991
1.0,0.9954954954954954
1.0,1.0
1.0,1.0


==> csv-files/cap/winner-idealruntime-0.csv <==
data,percent
0.06347084045410156,0.0
0.18972086906433105,0.0045045045045045045
0.20045733451843262,0.009009009009009009
0.466916561126709,0.013513513513513514
0.4858546257019043,0.018018018018018018
0.7003612518310547,0.02252252252252252
0.8036739826202393,0.027027027027027025
0.8543365001678467,0.031531531531531536
0.917884111404419,0.036036036036036036
1.126246690750122,0.04054054054054054
1.2062959671020508,0.04504504504504505
1.3844513893127441,0.04954954954954955
1.3942806720733643,0.05405405405405406
1.4889681339263916,0.058558558558558564
2.292011260986328,0.06306306306306306
4.091722011566162,0.06756756756756756
4.7843499183654785,0.07207207207207207
4.966456174850464,0.07657657657657657
5.768127202987671,0.08108108108108107
7.9169135093688965,0.08558558558558559
7.967368841171265,0.09009009009009009
9.293442964553833,0.09459459459459459
10.047093629837036,0.0990990990990991
10.049947738647461,0.1036036036036036
10.449421405792236,0.1081081081081081
10.730926752090454,0.11261261261261261
10.902646541595459,0.11711711711711711
11.108619213104248,0.12162162162162161
17.763155698776245,0.12612612612612611
17.95434069633484,0.13063063063063063
26.609204292297363,0.13513513513513514
26.883360147476196,0.13963963963963966
30.466437101364136,0.14414414414414414
32.83348822593689,0.14864864864864866
39.15807509422302,0.15315315315315317
40.49599647521973,0.15765765765765766
42.80888485908508,0.16216216216216217
43.75372529029846,0.16666666666666669
49.451091289520264,0.17117117117117117
52.38390231132507,0.17567567567567569
59.636868476867676,0.1801801801801802
61.514766454696655,0.18468468468468469
63.554341316223145,0.1891891891891892
66.56006669998169,0.1936936936936937
68.21475195884705,0.1981981981981982
72.29029870033264,0.20270270270270271
73.08865809440613,0.20720720720720723
75.44955611228943,0.21171171171171171
79.39039087295532,0.21621621621621623
79.95184469223022,0.22072072072072074
92.56697583198547,0.22522522522522523
98.46925115585327,0.22972972972972974
102.6957495212555,0.23423423423423423
103.97947978973389,0.23873873873873874
135.1787395477295,0.24324324324324326
211.1983687877655,0.24774774774774774
234.20099997520447,0.25225225225225223
255.78184294700623,0.25675675675675674
327.89133167266846,0.26126126126126126
330.55414175987244,0.26576576576576577
372.2522785663605,0.2702702702702703
430.62155961990356,0.2747747747747748
440.95146131515503,0.2792792792792793
442.963497877121,0.28378378378378377
562.3510599136353,0.2882882882882883
679.6727011203766,0.2927927927927928
846.4098918437958,0.2972972972972973
1010.5017178058624,0.30180180180180183
1126.0437281131744,0.3063063063063063
1135.918790102005,0.3108108108108108
1140.5607161521912,0.3153153153153153
1170.6971521377563,0.31981981981981983
1336.8095526695251,0.32432432432432434
1959.002608537674,0.32882882882882886
1973.0772473812103,0.3333333333333333
2033.8114433288574,0.33783783783783783
2877.2161540985107,0.34234234234234234
3236.3996062278748,0.34684684684684686
3600.0168042182922,0.35135135135135137
3600.017187833786,0.3558558558558559
3600.023140192032,0.36036036036036034
3600.024929523468,0.36486486486486486
3600.0250911712646,0.36936936936936937
3600.04319691658,0.3738738738738739
5000.0,0.3783783783783784
5000.0,0.3828828828828829
5000.0,0.38738738738738737
5000.0,0.3918918918918919
5000.0,0.3963963963963964
5000.0,0.4009009009009009
5000.0,0.40540540540540543
5000.0,0.40990990990990994
5000.0,0.4144144144144144
5000.0,0.4189189189189189
5000.0,0.42342342342342343
5000.0,0.42792792792792794
5000.0,0.43243243243243246
5000.0,0.43693693693693697
5000.0,0.44144144144144143
5000.0,0.44594594594594594
5000.0,0.45045045045045046
5000.0,0.45495495495495497
5000.0,0.4594594594594595
5000.0,0.46396396396396394
5000.0,0.46846846846846846
5000.0,0.47297297297297297
5000.0,0.4774774774774775
5000.0,0.481981981981982
5000.0,0.4864864864864865
5000.0,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-idealruntime-1.csv <==
data,percent
0.06347084045410156,0.0
0.5719788074493408,0.0045045045045045045
0.6993265151977539,0.009009009009009009
0.7474339008331299,0.013513513513513514
0.7634313106536865,0.018018018018018018
0.86545729637146,0.02252252252252252
0.8919634819030762,0.027027027027027025
0.9588000774383545,0.031531531531531536
0.9937262535095215,0.036036036036036036
1.0020251274108887,0.04054054054054054
1.0024731159210205,0.04504504504504505
1.5131406784057617,0.04954954954954955
1.6890215873718262,0.05405405405405406
1.7121360301971436,0.058558558558558564
2.0074970722198486,0.06306306306306306
2.092912197113037,0.06756756756756756
2.113050937652588,0.07207207207207207
2.2777984142303467,0.07657657657657657
2.7004551887512207,0.08108108108108107
3.3041577339172363,0.08558558558558559
3.428236961364746,0.09009009009009009
3.590977907180786,0.09459459459459459
3.7049553394317627,0.0990990990990991
4.027132034301758,0.1036036036036036
4.359738826751709,0.1081081081081081
4.406887054443359,0.11261261261261261
4.4946324825286865,0.11711711711711711
4.746957778930664,0.12162162162162161
4.962007284164429,0.12612612612612611
5.563135862350464,0.13063063063063063
5.580959320068359,0.13513513513513514
6.119959115982056,0.13963963963963966
6.842405319213867,0.14414414414414414
6.8726441860198975,0.14864864864864866
7.086674928665161,0.15315315315315317
7.390050888061523,0.15765765765765766
7.598088026046753,0.16216216216216217
8.0717134475708,0.16666666666666669
8.120564460754395,0.17117117117117117
8.610830068588257,0.17567567567567569
8.645109176635742,0.1801801801801802
8.651593685150146,0.18468468468468469
8.858550786972046,0.1891891891891892
9.860296487808228,0.1936936936936937
10.074367046356201,0.1981981981981982
11.300019264221191,0.20270270270270271
11.325643539428711,0.20720720720720723
11.755764484405518,0.21171171171171171
12.118240118026733,0.21621621621621623
12.263301134109497,0.22072072072072074
12.395912647247314,0.22522522522522523
13.342387676239014,0.22972972972972974
14.087432146072388,0.23423423423423423
14.108297348022461,0.23873873873873874
15.356661081314087,0.24324324324324326
16.18539309501648,0.24774774774774774
16.437564611434937,0.25225225225225223
16.596782445907593,0.25675675675675674
18.256025791168213,0.26126126126126126
19.649650812149048,0.26576576576576577
19.91733145713806,0.2702702702702703
20.610508680343628,0.2747747747747748
20.90841770172119,0.2792792792792793
21.163874864578247,0.28378378378378377
22.08647871017456,0.2882882882882883
23.226715326309204,0.2927927927927928
23.726003170013428,0.2972972972972973
23.825538873672485,0.30180180180180183
24.77589774131775,0.3063063063063063
27.609931230545044,0.3108108108108108
27.94020414352417,0.3153153153153153
28.531153678894043,0.31981981981981983
31.750288248062134,0.32432432432432434
31.94724154472351,0.32882882882882886
32.05671143531799,0.3333333333333333
32.10562872886658,0.33783783783783783
32.160486936569214,0.34234234234234234
32.31796097755432,0.34684684684684686
33.13301753997803,0.35135135135135137
33.23709964752197,0.3558558558558559
33.468756675720215,0.36036036036036034
35.70454144477844,0.36486486486486486
35.71035695075989,0.36936936936936937
37.40949583053589,0.3738738738738739
39.551265001297,0.3783783783783784
41.1499810218811,0.3828828828828829
41.66086721420288,0.38738738738738737
41.96607756614685,0.3918918918918919
42.2402708530426,0.3963963963963964
43.03221035003662,0.4009009009009009
43.260706663131714,0.40540540540540543
43.41628289222717,0.40990990990990994
43.72500705718994,0.4144144144144144
43.962342500686646,0.4189189189189189
44.93445420265198,0.42342342342342343
45.370344161987305,0.42792792792792794
45.41456604003906,0.43243243243243246
47.679672956466675,0.43693693693693697
48.87402105331421,0.44144144144144143
52.771695137023926,0.44594594594594594
53.201483488082886,0.45045045045045046
56.24547815322876,0.45495495495495497
57.06702494621277,0.4594594594594595
57.148831367492676,0.46396396396396394
59.86635231971741,0.46846846846846846
60.12177038192749,0.47297297297297297
60.800764083862305,0.4774774774774775
61.09569454193115,0.481981981981982
61.47144842147827,0.4864864864864865
62.74859380722046,0.49099099099099097
62.958080768585205,0.4954954954954955
63.48808836936951,0.5
63.902535915374756,0.5045045045045045
64.09440112113953,0.5090090090090089
65.14909195899963,0.5135135135135135
65.73128962516785,0.518018018018018
66.16668128967285,0.5225225225225225
67.17411303520203,0.527027027027027
67.78991436958313,0.5315315315315314
68.79345536231995,0.536036036036036
69.85064554214478,0.5405405405405405
70.20132231712341,0.545045045045045
71.365966796875,0.5495495495495495
75.08537912368774,0.5540540540540541
76.26321530342102,0.5585585585585585
76.58598518371582,0.563063063063063
77.64507555961609,0.5675675675675675
82.34565758705139,0.572072072072072
82.72828912734985,0.5765765765765766
85.14103293418884,0.581081081081081
87.22522830963135,0.5855855855855855
91.99503254890442,0.5900900900900901
93.48183012008667,0.5945945945945945
93.64886426925659,0.5990990990990991
96.44740629196167,0.6036036036036035
97.14979815483093,0.608108108108108
98.67064833641052,0.6126126126126126
98.82821822166443,0.617117117117117
99.97810697555542,0.6216216216216216
100.18215274810791,0.6261261261261261
102.30023741722107,0.6306306306306306
108.29811763763428,0.6351351351351351
108.81234121322632,0.6396396396396395
109.13908362388611,0.6441441441441441
112.000643491745,0.6486486486486486
115.65224409103394,0.6531531531531531
117.63647961616516,0.6576576576576576
119.18603324890137,0.6621621621621621
120.57553625106812,0.6666666666666666
123.46124410629272,0.6711711711711711
125.03965377807617,0.6756756756756757
125.43703198432922,0.6801801801801801
127.02573347091675,0.6846846846846847
132.24307370185852,0.6891891891891891
136.8681983947754,0.6936936936936936
136.9660382270813,0.6981981981981982
140.9970338344574,0.7027027027027026
143.95151686668396,0.7072072072072072
156.0735993385315,0.7117117117117117
160.36564826965332,0.7162162162162161
162.20628380775452,0.7207207207207207
163.59372544288635,0.7252252252252251
167.0441575050354,0.7297297297297297
169.12114715576172,0.7342342342342342
173.20818829536438,0.7387387387387386
175.61567950248718,0.7432432432432432
175.8722357749939,0.7477477477477477
180.8164324760437,0.7522522522522522
188.34868907928467,0.7567567567567567
190.1824975013733,0.7612612612612613
190.96181654930115,0.7657657657657657
202.9215362071991,0.7702702702702702
203.45816230773926,0.7747747747747747
203.51083159446716,0.7792792792792792
208.00537395477295,0.7837837837837838
223.92915749549866,0.7882882882882882
226.36076831817627,0.7927927927927927
245.31582736968994,0.7972972972972973
246.95147275924683,0.8018018018018017
253.2030987739563,0.8063063063063063
259.02129220962524,0.8108108108108107
266.34357810020447,0.8153153153153153
275.5270071029663,0.8198198198198198
278.7831132411957,0.8243243243243242
287.32848596572876,0.8288288288288288
295.34837317466736,0.8333333333333333
318.4825768470764,0.8378378378378378
463.2328624725342,0.8423423423423423
667.252687215805,0.8468468468468467
691.679009437561,0.8513513513513513
1248.250744342804,0.8558558558558558
1300.9536709785461,0.8603603603603603
1529.5439863204956,0.8648648648648648
2108.342048883438,0.8693693693693694
2209.443916797638,0.8738738738738738
2282.7156932353973,0.8783783783783783
2663.3408358097076,0.8828828828828829
2832.5649116039276,0.8873873873873873
3052.706342935562,0.8918918918918919
3095.4119188785553,0.8963963963963963
3189.8974573612213,0.9009009009009008
3211.497351169586,0.9054054054054054
3231.1125428676605,0.9099099099099098
3446.2326200008392,0.9144144144144144
3496.7656469345093,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-idealruntime-2.csv <==
data,percent
0.06347084045410156,0.0
0.06347084045410156,0.0045045045045045045
0.06428122520446777,0.009009009009009009
0.06709122657775879,0.013513513513513514
0.06728219985961914,0.018018018018018018
0.08016204833984375,0.02252252252252252
0.08149194717407227,0.027027027027027025
0.08490228652954102,0.031531531531531536
0.0875096321105957,0.036036036036036036
0.08752846717834473,0.04054054054054054
0.08865666389465332,0.04504504504504505
0.09328937530517578,0.04954954954954955
0.0957174301147461,0.05405405405405406
0.13186430931091309,0.058558558558558564
0.13292407989501953,0.06306306306306306
0.13435673713684082,0.06756756756756756
0.14448189735412598,0.07207207207207207
0.15352463722229004,0.07657657657657657
0.155562162399292,0.08108108108108107
0.1602323055267334,0.08558558558558559
0.16056323051452637,0.09009009009009009
0.1611642837524414,0.09459459459459459
0.16127395629882812,0.0990990990990991
0.16260862350463867,0.1036036036036036
0.16937708854675293,0.1081081081081081
0.17131686210632324,0.11261261261261261
0.1722121238708496,0.11711711711711711
0.17237257957458496,0.12162162162162161
0.1789250373840332,0.12612612612612611
0.17976093292236328,0.13063063063063063
0.18017125129699707,0.13513513513513514
0.18053245544433594,0.13963963963963966
0.18107366561889648,0.14414414414414414
0.18347597122192383,0.14864864864864866
0.18392276763916016,0.15315315315315317
0.184159517288208,0.15765765765765766
0.1849205493927002,0.16216216216216217
0.1858837604522705,0.16666666666666669
0.18768978118896484,0.17117117117117117
0.18865728378295898,0.17567567567567569
0.19442081451416016,0.1801801801801802
0.20177364349365234,0.18468468468468469
0.20217251777648926,0.1891891891891892
0.21006488800048828,0.1936936936936937
0.2153627872467041,0.1981981981981982
0.21809005737304688,0.20270270270270271
0.22143888473510742,0.20720720720720723
0.22191762924194336,0.21171171171171171
0.22251510620117188,0.21621621621621623
0.22601699829101562,0.22072072072072074
0.2279040813446045,0.22522522522522523
0.24024486541748047,0.22972972972972974
0.2403240203857422,0.23423423423423423
0.2541239261627197,0.23873873873873874
0.2616996765136719,0.24324324324324326
0.26229310035705566,0.24774774774774774
0.26253771781921387,0.25225225225225223
0.2763326168060303,0.25675675675675674
0.2801046371459961,0.26126126126126126
0.28042173385620117,0.26576576576576577
0.2863166332244873,0.2702702702702703
0.2904644012451172,0.2747747747747748
0.29349732398986816,0.2792792792792793
0.2970609664916992,0.28378378378378377
0.3038942813873291,0.2882882882882883
0.3073265552520752,0.2927927927927928
0.3089332580566406,0.2972972972972973
0.31025075912475586,0.30180180180180183
0.3206813335418701,0.3063063063063063
0.32238292694091797,0.3108108108108108
0.327319860458374,0.3153153153153153
0.32955360412597656,0.31981981981981983
0.33136534690856934,0.32432432432432434
0.34154629707336426,0.32882882882882886
0.3419473171234131,0.3333333333333333
0.3427567481994629,0.33783783783783783
0.3444693088531494,0.34234234234234234
0.34528684616088867,0.34684684684684686
0.3605663776397705,0.35135135135135137
0.3608381748199463,0.3558558558558559
0.36585474014282227,0.36036036036036034
0.3662564754486084,0.36486486486486486
0.3801910877227783,0.36936936936936937
0.38379597663879395,0.3738738738738739
0.38564085960388184,0.3783783783783784
0.3860323429107666,0.3828828828828829
0.38603758811950684,0.38738738738738737
0.3922696113586426,0.3918918918918919
0.3941805362701416,0.3963963963963964
0.39928507804870605,0.4009009009009009
0.40473103523254395,0.40540540540540543
0.4182918071746826,0.40990990990990994
0.4183082580566406,0.4144144144144144
0.42035460472106934,0.4189189189189189
0.42444396018981934,0.42342342342342343
0.42982912063598633,0.42792792792792794
0.4330742359161377,0.43243243243243246
0.43381381034851074,0.43693693693693697
0.436572790145874,0.44144144144144143
0.438579797744751,0.44594594594594594
0.44095778465270996,0.45045045045045046
0.4520835876464844,0.45495495495495497
0.4582958221435547,0.4594594594594595
0.4619433879852295,0.46396396396396394
0.4664938449859619,0.46846846846846846
0.47753238677978516,0.47297297297297297
0.4875965118408203,0.4774774774774775
0.4905233383178711,0.481981981981982
0.49523282051086426,0.4864864864864865
0.500086784362793,0.49099099099099097
0.502281904220581,0.4954954954954955
0.5062341690063477,0.5
0.5073518753051758,0.5045045045045045
0.5163528919219971,0.5090090090090089
0.5169975757598877,0.5135135135135135
0.5238668918609619,0.518018018018018
0.5282173156738281,0.5225225225225225
0.5319335460662842,0.527027027027027
0.5356087684631348,0.5315315315315314
0.5522770881652832,0.536036036036036
0.5562388896942139,0.5405405405405405
0.5585389137268066,0.545045045045045
0.5646412372589111,0.5495495495495495
0.5818822383880615,0.5540540540540541
0.5821421146392822,0.5585585585585585
0.5957810878753662,0.563063063063063
0.5993862152099609,0.5675675675675675
0.6313624382019043,0.572072072072072
0.6486313343048096,0.5765765765765766
0.6551105976104736,0.581081081081081
0.658557653427124,0.5855855855855855
0.6624636650085449,0.5900900900900901
0.6633443832397461,0.5945945945945945
0.6644513607025146,0.5990990990990991
0.6934690475463867,0.6036036036036035
0.7088639736175537,0.608108108108108
0.7151079177856445,0.6126126126126126
0.7386348247528076,0.617117117117117
0.8172080516815186,0.6216216216216216
0.8330535888671875,0.6261261261261261
0.8412001132965088,0.6306306306306306
0.8434767723083496,0.6351351351351351
0.8952784538269043,0.6396396396396395
0.928541898727417,0.6441441441441441
0.950493335723877,0.6486486486486486
0.9590983390808105,0.6531531531531531
0.9702520370483398,0.6576576576576576
0.9793796539306641,0.6621621621621621
0.9837896823883057,0.6666666666666666
1.0182609558105469,0.6711711711711711
1.0319905281066895,0.6756756756756757
1.0401530265808105,0.6801801801801801
1.0567047595977783,0.6846846846846847
1.0585157871246338,0.6891891891891891
1.1050705909729004,0.6936936936936936
1.139866590499878,0.6981981981981982
1.1802303791046143,0.7027027027027026
1.2263846397399902,0.7072072072072072
1.2478158473968506,0.7117117117117117
1.259218454360962,0.7162162162162161
1.3345649242401123,0.7207207207207207
1.3771419525146484,0.7252252252252251
1.400263786315918,0.7297297297297297
1.4642002582550049,0.7342342342342342
1.4658689498901367,0.7387387387387386
1.5188450813293457,0.7432432432432432
1.532999038696289,0.7477477477477477
1.5491139888763428,0.7522522522522522
1.627032995223999,0.7567567567567567
1.63877272605896,0.7612612612612613
1.6591768264770508,0.7657657657657657
1.6997361183166504,0.7702702702702702
1.7498598098754883,0.7747747747747747
1.8688251972198486,0.7792792792792792
1.9135351181030273,0.7837837837837838
1.9256112575531006,0.7882882882882882
1.9590206146240234,0.7927927927927927
2.024738073348999,0.7972972972972973
2.0291521549224854,0.8018018018018017
2.092282772064209,0.8063063063063063
2.1643805503845215,0.8108108108108107
2.2000229358673096,0.8153153153153153
2.2536461353302,0.8198198198198198
2.566530704498291,0.8243243243243242
2.700498104095459,0.8288288288288288
2.8855204582214355,0.8333333333333333
2.920273542404175,0.8378378378378378
2.9891257286071777,0.8423423423423423
3.2242496013641357,0.8468468468468467
4.2831315994262695,0.8513513513513513
4.758721113204956,0.8558558558558558
5.215415000915527,0.8603603603603603
5.564260959625244,0.8648648648648648
5.5689451694488525,0.8693693693693694
5.643388509750366,0.8738738738738738
5.663729429244995,0.8783783783783783
9.276932716369629,0.8828828828828829
9.318007230758667,0.8873873873873873
9.337991952896118,0.8918918918918919
9.414583444595337,0.8963963963963963
9.822880268096924,0.9009009009009008
12.079374551773071,0.9054054054054054
13.992688417434692,0.9099099099099098
14.046616792678833,0.9144144144144144
15.005633115768433,0.9189189189189189
21.564576387405396,0.9234234234234233
21.569434642791748,0.9279279279279279
21.63147211074829,0.9324324324324323
21.721155405044556,0.9369369369369369
21.826513051986694,0.9414414414414414
22.79052495956421,0.9459459459459459
23.010453462600708,0.9504504504504504
23.474912881851196,0.9549549549549549
24.06569814682007,0.9594594594594594
24.414040088653564,0.9639639639639639
24.43840789794922,0.9684684684684685
24.945817708969116,0.9729729729729729
25.207510232925415,0.9774774774774774
26.849275588989258,0.9819819819819819
32.331292152404785,0.9864864864864864
33.16508674621582,0.990990990990991
36.33867287635803,0.9954954954954954
54.398513078689575,1.0
5000.0,1.0


==> csv-files/cap/winner-idealruntime-3.csv <==
data,percent
0.06347084045410156,0.0
57.712913274765015,0.0045045045045045045
82.42018175125122,0.009009009009009009
127.61939764022827,0.013513513513513514
128.86462783813477,0.018018018018018018
137.5737178325653,0.02252252252252252
144.8271667957306,0.027027027027027025
145.20675420761108,0.031531531531531536
146.34055399894714,0.036036036036036036
165.91069555282593,0.04054054054054054
172.1722264289856,0.04504504504504505
183.66291046142578,0.04954954954954955
184.3220829963684,0.05405405405405406
186.44371843338013,0.058558558558558564
195.1356589794159,0.06306306306306306
196.8014693260193,0.06756756756756756
208.01843070983887,0.07207207207207207
211.3208339214325,0.07657657657657657
216.65307354927063,0.08108108108108107
217.32760548591614,0.08558558558558559
222.05635333061218,0.09009009009009009
223.53420639038086,0.09459459459459459
232.86549949645996,0.0990990990990991
235.07295560836792,0.1036036036036036
238.74639654159546,0.1081081081081081
239.403639793396,0.11261261261261261
239.7060444355011,0.11711711711711711
241.5482451915741,0.12162162162162161
246.99218320846558,0.12612612612612611
251.83268404006958,0.13063063063063063
255.68143391609192,0.13513513513513514
263.4176242351532,0.13963963963963966
266.46105551719666,0.14414414414414414
270.5951087474823,0.14864864864864866
271.2008945941925,0.15315315315315317
276.1560037136078,0.15765765765765766
276.5828547477722,0.16216216216216217
284.23915553092957,0.16666666666666669
288.8754069805145,0.17117117117117117
300.64650225639343,0.17567567567567569
301.16538524627686,0.1801801801801802
310.60538268089294,0.18468468468468469
310.7717740535736,0.1891891891891892
311.0378062725067,0.1936936936936937
376.2354402542114,0.1981981981981982
393.03455924987793,0.20270270270270271
398.76845717430115,0.20720720720720723
413.2720203399658,0.21171171171171171
446.4583332538605,0.21621621621621623
463.64903235435486,0.22072072072072074
515.688383102417,0.22522522522522523
556.3598375320435,0.22972972972972974
566.6580188274384,0.23423423423423423
612.8658668994904,0.23873873873873874
633.2284827232361,0.24324324324324326
642.4502642154694,0.24774774774774774
660.8999927043915,0.25225225225225223
661.8186106681824,0.25675675675675674
662.3050863742828,0.26126126126126126
740.543539762497,0.26576576576576577
742.4737203121185,0.2702702702702703
780.1606669425964,0.2747747747747748
803.4944171905518,0.2792792792792793
818.1836194992065,0.28378378378378377
830.2238023281097,0.2882882882882883
839.7983560562134,0.2927927927927928
857.9577980041504,0.2972972972972973
863.8126347064972,0.30180180180180183
878.5628743171692,0.3063063063063063
883.1258273124695,0.3108108108108108
906.8713343143463,0.3153153153153153
909.4361746311188,0.31981981981981983
913.1993839740753,0.32432432432432434
918.5261702537537,0.32882882882882886
933.729546546936,0.3333333333333333
939.24977684021,0.33783783783783783
955.663732290268,0.34234234234234234
961.7757656574249,0.34684684684684686
976.0964376926422,0.35135135135135137
1030.526333808899,0.3558558558558559
1035.6339318752289,0.36036036036036034
1037.8229069709778,0.36486486486486486
1099.9109642505646,0.36936936936936937
1111.7677977085114,0.3738738738738739
1196.5627300739288,0.3783783783783784
1205.8791599273682,0.3828828828828829
1225.2542734146118,0.38738738738738737
1236.2198700904846,0.3918918918918919
1328.006796836853,0.3963963963963964
1365.7069375514984,0.4009009009009009
1467.5134704113007,0.40540540540540543
2017.1963341236115,0.40990990990990994
2239.1397256851196,0.4144144144144144
2402.383111000061,0.4189189189189189
2418.0196430683136,0.42342342342342343
2426.49733042717,0.42792792792792794
2476.4946913719177,0.43243243243243246
2494.0754430294037,0.43693693693693697
2539.32520031929,0.44144144144144143
2539.8562643527985,0.44594594594594594
2543.020581007004,0.45045045045045046
2561.5548346042633,0.45495495495495497
2571.2436730861664,0.4594594594594595
2601.67245221138,0.46396396396396394
2678.1631078720093,0.46846846846846846
2705.992975473404,0.47297297297297297
2738.6239581108093,0.4774774774774775
2754.222056388855,0.481981981981982
2759.3542540073395,0.4864864864864865
2789.702178001404,0.49099099099099097
2804.877912759781,0.4954954954954955
2814.651781797409,0.5
2843.5948808193207,0.5045045045045045
2861.6780693531036,0.5090090090090089
2871.5926852226257,0.5135135135135135
2885.10338306427,0.518018018018018
2903.974526643753,0.5225225225225225
2908.286210536957,0.527027027027027
2912.528883934021,0.5315315315315314
2931.494417667389,0.536036036036036
2955.4692182540894,0.5405405405405405
3000.111330270767,0.545045045045045
3010.3226804733276,0.5495495495495495
3022.5897097587585,0.5540540540540541
3036.8140416145325,0.5585585585585585
3050.0791623592377,0.563063063063063
3056.766254425049,0.5675675675675675
3127.511025428772,0.572072072072072
3131.200080394745,0.5765765765765766
3154.4659085273743,0.581081081081081
3166.823075771332,0.5855855855855855
3174.8708729743958,0.5900900900900901
3176.2770092487335,0.5945945945945945
3177.438483476639,0.5990990990990991
3182.5128021240234,0.6036036036036035
3183.173437833786,0.608108108108108
3213.3650438785553,0.6126126126126126
3234.203787088394,0.617117117117117
3249.7403659820557,0.6216216216216216
3254.9883472919464,0.6261261261261261
3259.1334071159363,0.6306306306306306
3262.6017370224,0.6351351351351351
3265.3329741954803,0.6396396396396395
3283.22012090683,0.6441441441441441
3296.5363438129425,0.6486486486486486
3319.8934569358826,0.6531531531531531
3344.554108142853,0.6576576576576576
3376.4531235694885,0.6621621621621621
3380.9008433818817,0.6666666666666666
3381.587947845459,0.6711711711711711
3385.3146884441376,0.6756756756756757
3398.8024702072144,0.6801801801801801
3404.0849316120148,0.6846846846846847
3404.4260516166687,0.6891891891891891
3414.722217798233,0.6936936936936936
3427.7922661304474,0.6981981981981982
3431.126653432846,0.7027027027027026
3434.7985434532166,0.7072072072072072
3435.694118499756,0.7117117117117117
3440.375932455063,0.7162162162162161
3443.2163848876953,0.7207207207207207
3477.450628042221,0.7252252252252251
3477.6509869098663,0.7297297297297297
3489.848785877228,0.7342342342342342
3489.938163757324,0.7387387387387386
3490.656128883362,0.7432432432432432
3495.091210126877,0.7477477477477477
3498.0477249622345,0.7522522522522522
3510.516943216324,0.7567567567567567
3512.194821357727,0.7612612612612613
3517.0253303050995,0.7657657657657657
3558.845264673233,0.7702702702702702
3599.415339946747,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-runtime-0.csv <==
data,percent
0.18972086906433105,0.0
0.18972086906433105,0.0045045045045045045
0.20045733451843262,0.009009009009009009
0.466916561126709,0.013513513513513514
0.4858546257019043,0.018018018018018018
0.7003612518310547,0.02252252252252252
0.8036739826202393,0.027027027027027025
0.8543365001678467,0.031531531531531536
0.917884111404419,0.036036036036036036
1.126246690750122,0.04054054054054054
1.2062959671020508,0.04504504504504505
1.3844513893127441,0.04954954954954955
1.3942806720733643,0.05405405405405406
1.4889681339263916,0.058558558558558564
2.292011260986328,0.06306306306306306
4.091722011566162,0.06756756756756756
4.7843499183654785,0.07207207207207207
4.966456174850464,0.07657657657657657
5.768127202987671,0.08108108108108107
7.9169135093688965,0.08558558558558559
7.967368841171265,0.09009009009009009
9.293442964553833,0.09459459459459459
10.047093629837036,0.0990990990990991
10.049947738647461,0.1036036036036036
10.449421405792236,0.1081081081081081
10.730926752090454,0.11261261261261261
10.902646541595459,0.11711711711711711
11.108619213104248,0.12162162162162161
17.763155698776245,0.12612612612612611
17.95434069633484,0.13063063063063063
26.609204292297363,0.13513513513513514
26.883360147476196,0.13963963963963966
30.466437101364136,0.14414414414414414
32.83348822593689,0.14864864864864866
39.15807509422302,0.15315315315315317
40.49599647521973,0.15765765765765766
42.80888485908508,0.16216216216216217
43.75372529029846,0.16666666666666669
49.451091289520264,0.17117117117117117
52.38390231132507,0.17567567567567569
59.636868476867676,0.1801801801801802
61.514766454696655,0.18468468468468469
63.554341316223145,0.1891891891891892
66.56006669998169,0.1936936936936937
68.21475195884705,0.1981981981981982
72.29029870033264,0.20270270270270271
73.08865809440613,0.20720720720720723
75.44955611228943,0.21171171171171171
79.39039087295532,0.21621621621621623
79.95184469223022,0.22072072072072074
92.56697583198547,0.22522522522522523
98.46925115585327,0.22972972972972974
102.6957495212555,0.23423423423423423
103.97947978973389,0.23873873873873874
135.1787395477295,0.24324324324324326
211.1983687877655,0.24774774774774774
234.20099997520447,0.25225225225225223
255.78184294700623,0.25675675675675674
327.89133167266846,0.26126126126126126
330.55414175987244,0.26576576576576577
372.2522785663605,0.2702702702702703
430.62155961990356,0.2747747747747748
440.95146131515503,0.2792792792792793
442.963497877121,0.28378378378378377
562.3510599136353,0.2882882882882883
679.6727011203766,0.2927927927927928
846.4098918437958,0.2972972972972973
1010.5017178058624,0.30180180180180183
1126.0437281131744,0.3063063063063063
1135.918790102005,0.3108108108108108
1140.5607161521912,0.3153153153153153
1170.6971521377563,0.31981981981981983
1336.8095526695251,0.32432432432432434
1959.002608537674,0.32882882882882886
1973.0772473812103,0.3333333333333333
2033.8114433288574,0.33783783783783783
2877.2161540985107,0.34234234234234234
3236.3996062278748,0.34684684684684686
3600.0168042182922,0.35135135135135137
3600.017187833786,0.3558558558558559
3600.023140192032,0.36036036036036034
3600.024929523468,0.36486486486486486
3600.0250911712646,0.36936936936936937
3600.04319691658,0.3738738738738739
5000.0,0.3783783783783784
5000.0,0.3828828828828829
5000.0,0.38738738738738737
5000.0,0.3918918918918919
5000.0,0.3963963963963964
5000.0,0.4009009009009009
5000.0,0.40540540540540543
5000.0,0.40990990990990994
5000.0,0.4144144144144144
5000.0,0.4189189189189189
5000.0,0.42342342342342343
5000.0,0.42792792792792794
5000.0,0.43243243243243246
5000.0,0.43693693693693697
5000.0,0.44144144144144143
5000.0,0.44594594594594594
5000.0,0.45045045045045046
5000.0,0.45495495495495497
5000.0,0.4594594594594595
5000.0,0.46396396396396394
5000.0,0.46846846846846846
5000.0,0.47297297297297297
5000.0,0.4774774774774775
5000.0,0.481981981981982
5000.0,0.4864864864864865
5000.0,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-runtime-1.csv <==
data,percent
0.18972086906433105,0.0
0.7474339008331299,0.0045045045045045045
0.86545729637146,0.009009009009009009
0.9851164817810059,0.013513513513513514
1.0024731159210205,0.018018018018018018
1.0425591468811035,0.02252252252252252
1.0989344120025635,0.027027027027027025
1.188392162322998,0.031531531531531536
2.0337026119232178,0.036036036036036036
2.415801525115967,0.04054054054054054
2.9323489665985107,0.04504504504504505
3.911795139312744,0.04954954954954955
4.014853000640869,0.05405405405405406
4.1579413414001465,0.058558558558558564
5.2265496253967285,0.06306306306306306
6.414581298828125,0.06756756756756756
6.786585569381714,0.07207207207207207
6.91698956489563,0.07657657657657657
7.171674728393555,0.08108108108108107
7.3869829177856445,0.08558558558558559
8.46042513847351,0.09009009009009009
8.650601863861084,0.09459459459459459
8.8621187210083,0.0990990990990991
9.293832302093506,0.1036036036036036
10.08584976196289,0.1081081081081081
10.141597986221313,0.11261261261261261
10.362060308456421,0.11711711711711711
12.507412910461426,0.12162162162162161
12.658106803894043,0.12612612612612611
12.792461395263672,0.13063063063063063
13.86341142654419,0.13513513513513514
14.017638444900513,0.13963963963963966
15.262059450149536,0.14414414414414414
16.7780122756958,0.14864864864864866
17.101316928863525,0.15315315315315317
17.47498846054077,0.15765765765765766
20.45597243309021,0.16216216216216217
21.699417114257812,0.16666666666666669
22.128705978393555,0.17117117117117117
23.38964056968689,0.17567567567567569
23.40830087661743,0.1801801801801802
26.597009897232056,0.18468468468468469
27.36954402923584,0.1891891891891892
28.192583322525024,0.1936936936936937
28.450366020202637,0.1981981981981982
28.652883768081665,0.20270270270270271
29.374382734298706,0.20720720720720723
31.91229486465454,0.21171171171171171
34.7369179725647,0.21621621621621623
35.24308490753174,0.22072072072072074
35.7742977142334,0.22522522522522523
37.5445282459259,0.22972972972972974
37.62579607963562,0.23423423423423423
38.124046087265015,0.23873873873873874
38.583866357803345,0.24324324324324326
39.553916215896606,0.24774774774774774
40.33179330825806,0.25225225225225223
41.61602210998535,0.25675675675675674
41.9782977104187,0.26126126126126126
42.12179684638977,0.26576576576576577
42.134114265441895,0.2702702702702703
42.27111029624939,0.2747747747747748
43.81990909576416,0.2792792792792793
44.83851337432861,0.28378378378378377
45.397743940353394,0.2882882882882883
45.998666763305664,0.2927927927927928
46.65901708602905,0.2972972972972973
46.74186944961548,0.30180180180180183
48.17825222015381,0.3063063063063063
49.07904124259949,0.3108108108108108
49.47016096115112,0.3153153153153153
49.59659719467163,0.31981981981981983
53.41116905212402,0.32432432432432434
53.57562565803528,0.32882882882882886
55.50927734375,0.3333333333333333
56.54638195037842,0.33783783783783783
60.03948616981506,0.34234234234234234
63.17403817176819,0.34684684684684686
63.30531287193298,0.35135135135135137
63.78380084037781,0.3558558558558559
64.8377411365509,0.36036036036036034
64.86212825775146,0.36486486486486486
65.6545877456665,0.36936936936936937
65.81264662742615,0.3738738738738739
67.17802309989929,0.3783783783783784
67.7990071773529,0.3828828828828829
68.91452622413635,0.38738738738738737
69.4011287689209,0.3918918918918919
71.76211309432983,0.3963963963963964
72.70869374275208,0.4009009009009009
75.73090744018555,0.40540540540540543
77.20954537391663,0.40990990990990994
77.76083302497864,0.4144144144144144
81.64149570465088,0.4189189189189189
82.11689257621765,0.42342342342342343
87.51275444030762,0.42792792792792794
88.17900323867798,0.43243243243243246
88.57783508300781,0.43693693693693697
88.93876123428345,0.44144144144144143
94.46047639846802,0.44594594594594594
96.37143301963806,0.45045045045045046
98.38594460487366,0.45495495495495497
99.8632025718689,0.4594594594594595
100.82767796516418,0.46396396396396394
100.97911667823792,0.46846846846846846
101.93631911277771,0.47297297297297297
101.96116280555725,0.4774774774774775
102.4498999118805,0.481981981981982
106.34861874580383,0.4864864864864865
106.9228286743164,0.49099099099099097
107.57176375389099,0.4954954954954955
109.42052292823792,0.5
110.04937648773193,0.5045045045045045
110.2756118774414,0.5090090090090089
110.2801866531372,0.5135135135135135
110.50269770622253,0.518018018018018
111.12112402915955,0.5225225225225225
113.95524477958679,0.527027027027027
115.34011244773865,0.5315315315315314
118.34539937973022,0.536036036036036
119.70873522758484,0.5405405405405405
123.41216540336609,0.545045045045045
124.830739736557,0.5495495495495495
128.3459234237671,0.5540540540540541
132.9736111164093,0.5585585585585585
134.85392093658447,0.563063063063063
135.88932061195374,0.5675675675675675
135.91891956329346,0.572072072072072
137.597021818161,0.5765765765765766
137.6534194946289,0.581081081081081
138.6672637462616,0.5855855855855855
139.6351170539856,0.5900900900900901
143.09773635864258,0.5945945945945945
146.9057023525238,0.5990990990990991
149.68397760391235,0.6036036036036035
149.83586955070496,0.608108108108108
151.20835494995117,0.6126126126126126
154.28538942337036,0.617117117117117
157.1224753856659,0.6216216216216216
158.41454815864563,0.6261261261261261
158.83595371246338,0.6306306306306306
160.34851217269897,0.6351351351351351
169.8542721271515,0.6396396396396395
184.8600299358368,0.6441441441441441
191.6697759628296,0.6486486486486486
192.0841085910797,0.6531531531531531
199.73357844352722,0.6576576576576576
204.48299098014832,0.6621621621621621
204.6046588420868,0.6666666666666666
207.19804310798645,0.6711711711711711
210.13854432106018,0.6756756756756757
211.81477046012878,0.6801801801801801
218.41800165176392,0.6846846846846847
221.08869791030884,0.6891891891891891
221.73963117599487,0.6936936936936936
221.81975555419922,0.6981981981981982
225.92319464683533,0.7027027027027026
229.1550109386444,0.7072072072072072
229.19040894508362,0.7117117117117117
235.83387875556946,0.7162162162162161
241.09763193130493,0.7207207207207207
244.63741493225098,0.7252252252252251
249.6498122215271,0.7297297297297297
252.3487503528595,0.7342342342342342
254.38798713684082,0.7387387387387386
256.86846899986267,0.7432432432432432
267.7966208457947,0.7477477477477477
270.6145315170288,0.7522522522522522
271.957172870636,0.7567567567567567
272.0442681312561,0.7612612612612613
283.308007478714,0.7657657657657657
296.1551766395569,0.7702702702702702
305.0543022155762,0.7747747747747747
310.3396677970886,0.7792792792792792
316.24788641929626,0.7837837837837838
324.9787027835846,0.7882882882882882
332.8400168418884,0.7927927927927927
342.42509603500366,0.7972972972972973
345.49593210220337,0.8018018018018017
428.9014310836792,0.8063063063063063
466.05094480514526,0.8108108108108107
496.672993183136,0.8153153153153153
507.4929254055023,0.8198198198198198
511.5226836204529,0.8243243243243242
613.5381953716278,0.8288288288288288
671.789717912674,0.8333333333333333
772.1723437309265,0.8378378378378378
773.1293168067932,0.8423423423423423
1019.9380142688751,0.8468468468468467
1065.4723663330078,0.8513513513513513
1378.9942920207977,0.8558558558558558
1604.6806423664093,0.8603603603603603
1722.1657462120056,0.8648648648648648
2178.865578651428,0.8693693693693694
2294.9321150779724,0.8738738738738738
2445.377099275589,0.8783783783783783
3539.8522148132324,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-runtime-2.csv <==
data,percent
0.18972086906433105,0.0
5.202984094619751,0.0045045045045045045
5.2321038246154785,0.009009009009009009
5.233041286468506,0.013513513513513514
5.240111827850342,0.018018018018018018
5.242465019226074,0.02252252252252252
5.247838020324707,0.027027027027027025
5.247881889343262,0.031531531531531536
5.250221014022827,0.036036036036036036
5.2583277225494385,0.04054054054054054
7.234634876251221,0.04504504504504505
7.261210918426514,0.04954954954954955
7.333207130432129,0.05405405405405406
7.335796117782593,0.058558558558558564
7.35109281539917,0.06306306306306306
7.356783151626587,0.06756756756756756
7.436293125152588,0.07207207207207207
7.50032377243042,0.07657657657657657
7.615102052688599,0.08108108108108107
7.640208005905151,0.08558558558558559
7.656435966491699,0.09009009009009009
7.741672992706299,0.09459459459459459
7.829239845275879,0.0990990990990991
7.891164302825928,0.1036036036036036
7.896177053451538,0.1081081081081081
7.9004740715026855,0.11261261261261261
7.904388904571533,0.11711711711711711
7.905869007110596,0.12162162162162161
7.946182012557983,0.12612612612612611
10.380802154541016,0.13063063063063063
10.594520092010498,0.13513513513513514
10.635278940200806,0.13963963963963966
10.646962881088257,0.14414414414414414
10.681620836257935,0.14864864864864866
10.72756314277649,0.15315315315315317
10.892552137374878,0.15765765765765766
10.912244081497192,0.16216216216216217
11.453013896942139,0.16666666666666669
11.533779859542847,0.17117117117117117
11.589193105697632,0.17567567567567569
11.597324132919312,0.1801801801801802
11.623188257217407,0.18468468468468469
11.698975801467896,0.1891891891891892
11.980094909667969,0.1936936936936937
11.995179176330566,0.1981981981981982
12.175536155700684,0.20270270270270271
13.030510187149048,0.20720720720720723
16.37555193901062,0.21171171171171171
16.49296998977661,0.21621621621621623
16.493245124816895,0.22072072072072074
22.26529312133789,0.22522522522522523
24.558818101882935,0.22972972972972974
25.116777181625366,0.23423423423423423
25.322307586669922,0.23873873873873874
25.348069429397583,0.24324324324324326
25.461100816726685,0.24774774774774774
25.464884757995605,0.25225225225225223
25.559850931167603,0.25675675675675674
25.830702304840088,0.26126126126126126
26.198158025741577,0.26576576576576577
27.027554035186768,0.2702702702702703
27.37260627746582,0.2747747747747748
27.401482820510864,0.2792792792792793
28.052895545959473,0.28378378378378377
28.128782749176025,0.2882882882882883
28.1499342918396,0.2927927927927928
29.307605028152466,0.2972972972972973
29.637528657913208,0.30180180180180183
29.750443935394287,0.3063063063063063
29.876155138015747,0.3108108108108108
29.961893796920776,0.3153153153153153
32.114726543426514,0.31981981981981983
38.5983989238739,0.32432432432432434
38.90178442001343,0.32882882882882886
38.97531723976135,0.3333333333333333
39.172311782836914,0.33783783783783783
39.418031215667725,0.34234234234234234
39.56009006500244,0.34684684684684686
40.70467829704285,0.35135135135135137
40.73436975479126,0.3558558558558559
40.8112998008728,0.36036036036036034
40.85882592201233,0.36486486486486486
41.02694010734558,0.36936936936936937
41.04000687599182,0.3738738738738739
41.06723499298096,0.3783783783783784
41.07647705078125,0.3828828828828829
41.91175079345703,0.38738738738738737
41.94627094268799,0.3918918918918919
41.98014187812805,0.3963963963963964
42.317283153533936,0.4009009009009009
42.97170829772949,0.40540540540540543
43.07183599472046,0.40990990990990994
44.08243417739868,0.4144144144144144
44.56866502761841,0.4189189189189189
44.819645404815674,0.42342342342342343
44.89612531661987,0.42792792792792794
45.05834627151489,0.43243243243243246
45.178563594818115,0.43693693693693697
45.40914869308472,0.44144144144144143
45.76273965835571,0.44594594594594594
46.076061964035034,0.45045045045045046
47.49848127365112,0.45495495495495497
47.59951043128967,0.4594594594594595
47.85270404815674,0.46396396396396394
48.11087942123413,0.46846846846846846
49.78667092323303,0.47297297297297297
50.18665313720703,0.4774774774774775
50.27442002296448,0.481981981981982
50.9599187374115,0.4864864864864865
51.02276682853699,0.49099099099099097
51.877524852752686,0.4954954954954955
52.20148015022278,0.5
52.661036014556885,0.5045045045045045
53.50186777114868,0.5090090090090089
54.025567054748535,0.5135135135135135
54.032763957977295,0.518018018018018
54.52499985694885,0.5225225225225225
57.43221998214722,0.527027027027027
57.46467900276184,0.5315315315315314
57.539247035980225,0.536036036036036
57.59199118614197,0.5405405405405405
57.643641233444214,0.545045045045045
57.79895234107971,0.5495495495495495
58.0155611038208,0.5540540540540541
60.12681174278259,0.5585585585585585
61.96496891975403,0.563063063063063
62.07041907310486,0.5675675675675675
62.121315717697144,0.572072072072072
62.187453269958496,0.5765765765765766
62.29680156707764,0.581081081081081
62.52108812332153,0.5855855855855855
62.72567701339722,0.5900900900900901
62.81286883354187,0.5945945945945945
62.85654091835022,0.5990990990990991
63.278481006622314,0.6036036036036035
63.415632247924805,0.608108108108108
69.7723548412323,0.6126126126126126
69.90067291259766,0.617117117117117
70.58332467079163,0.6216216216216216
70.69728064537048,0.6261261261261261
72.7775092124939,0.6306306306306306
74.14601302146912,0.6351351351351351
74.60234689712524,0.6396396396396395
75.00175070762634,0.6441441441441441
75.61785507202148,0.6486486486486486
77.18662858009338,0.6531531531531531
77.50622701644897,0.6576576576576576
77.64199709892273,0.6621621621621621
77.83406901359558,0.6666666666666666
77.9949061870575,0.6711711711711711
78.5768551826477,0.6756756756756757
79.61679100990295,0.6801801801801801
79.92552042007446,0.6846846846846847
80.70143604278564,0.6891891891891891
82.02888822555542,0.6936936936936936
82.940664768219,0.6981981981981982
83.82203769683838,0.7027027027027026
84.61685514450073,0.7072072072072072
85.03028392791748,0.7117117117117117
85.42373585700989,0.7162162162162161
86.2665069103241,0.7207207207207207
97.48850536346436,0.7252252252252251
100.70403504371643,0.7297297297297297
103.8978967666626,0.7342342342342342
118.2675404548645,0.7387387387387386
122.08883142471313,0.7432432432432432
123.88902378082275,0.7477477477477477
123.88964176177979,0.7522522522522522
124.05691766738892,0.7567567567567567
124.36796808242798,0.7612612612612613
125.36828351020813,0.7657657657657657
126.16464710235596,0.7702702702702702
127.71427369117737,0.7747747747747747
128.5655496120453,0.7792792792792792
128.6855549812317,0.7837837837837838
128.78540420532227,0.7882882882882882
129.20565748214722,0.7927927927927927
129.84505224227905,0.7972972972972973
129.88999223709106,0.8018018018018017
130.24037289619446,0.8063063063063063
144.42756295204163,0.8108108108108107
147.7176902294159,0.8153153153153153
181.06320309638977,0.8198198198198198
182.3886535167694,0.8243243243243242
187.43021202087402,0.8288288288288288
193.99278736114502,0.8333333333333333
197.4118230342865,0.8378378378378378
199.50293254852295,0.8423423423423423
199.5141842365265,0.8468468468468467
201.7427785396576,0.8513513513513513
203.8591182231903,0.8558558558558558
204.88582015037537,0.8603603603603603
204.99281549453735,0.8648648648648648
237.9554681777954,0.8693693693693694
259.77662229537964,0.8738738738738738
265.9428901672363,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0


==> csv-files/cap/winner-runtime-3.csv <==
data,percent
0.18972086906433105,0.0
183.67841577529907,0.0045045045045045045
241.36915946006775,0.009009009009009009
281.1236946582794,0.013513513513513514
304.1662335395813,0.018018018018018018
321.68590211868286,0.02252252252252252
332.0665605068207,0.027027027027027025
341.4579803943634,0.031531531531531536
350.22859239578247,0.036036036036036036
352.49615812301636,0.04054054054054054
366.4454710483551,0.04504504504504505
370.89202761650085,0.04954954954954955
384.2960650920868,0.05405405405405406
385.84366965293884,0.058558558558558564
387.95874428749084,0.06306306306306306
390.7264037132263,0.06756756756756756
396.1070523262024,0.07207207207207207
399.7047367095947,0.07657657657657657
422.8557348251343,0.08108108108108107
429.8993535041809,0.08558558558558559
440.1248550415039,0.09009009009009009
447.1728277206421,0.09459459459459459
454.45721101760864,0.0990990990990991
480.3196532726288,0.1036036036036036
502.44258761405945,0.1081081081081081
503.1691937446594,0.11261261261261261
512.4424271583557,0.11711711711711711
516.8108854293823,0.12162162162162161
524.2796139717102,0.12612612612612611
529.8591194152832,0.13063063063063063
530.6445717811584,0.13513513513513514
537.7367734909058,0.13963963963963966
540.5926380157471,0.14414414414414414
543.2205970287323,0.14864864864864866
544.6808967590332,0.15315315315315317
597.4994931221008,0.15765765765765766
602.6327250003815,0.16216216216216217
606.806040763855,0.16666666666666669
649.4475014209747,0.17117117117117117
661.1989767551422,0.17567567567567569
663.2183468341827,0.1801801801801802
696.1455934047699,0.18468468468468469
706.4359374046326,0.1891891891891892
727.6490752696991,0.1936936936936937
743.1111180782318,0.1981981981981982
751.1666922569275,0.20270270270270271
759.6960270404816,0.20720720720720723
800.7521567344666,0.21171171171171171
814.0816526412964,0.21621621621621623
815.0712888240814,0.22072072072072074
857.8204367160797,0.22522522522522523
886.5794944763184,0.22972972972972974
889.2839398384094,0.23423423423423423
889.8171894550323,0.23873873873873874
924.9474947452545,0.24324324324324326
990.1906540393829,0.24774774774774774
1049.071136713028,0.25225225225225223
1057.8908286094666,0.25675675675675674
1069.921222448349,0.26126126126126126
1079.9139335155487,0.26576576576576577
1079.9883813858032,0.2702702702702703
1101.5157182216644,0.2747747747747748
1113.557588815689,0.2792792792792793
1123.6145513057709,0.28378378378378377
1135.7277343273163,0.2882882882882883
1151.2920954227448,0.2927927927927928
1162.0934677124023,0.2972972972972973
1166.840658903122,0.30180180180180183
1176.6018137931824,0.3063063063063063
1181.7898139953613,0.3108108108108108
1251.6736290454865,0.3153153153153153
1271.398868560791,0.31981981981981983
1277.6180083751678,0.32432432432432434
1318.4600367546082,0.32882882882882886
1321.7746412754059,0.3333333333333333
1421.7681744098663,0.33783783783783783
1426.6091904640198,0.34234234234234234
1441.7867233753204,0.34684684684684686
1476.4210934638977,0.35135135135135137
1534.430418729782,0.3558558558558559
1542.002326965332,0.36036036036036034
1555.438395500183,0.36486486486486486
1597.3423748016357,0.36936936936936937
1712.8972854614258,0.3738738738738739
1772.565461397171,0.3783783783783784
1836.2128024101257,0.3828828828828829
2018.9534027576447,0.38738738738738737
2378.7034471035004,0.3918918918918919
2535.3442504405975,0.3963963963963964
2647.4010829925537,0.4009009009009009
2685.6080203056335,0.40540540540540543
2840.9200270175934,0.40990990990990994
3601.673327445984,0.4144144144144144
3601.7366349697113,0.4189189189189189
3601.7794799804688,0.42342342342342343
3601.7956533432007,0.42792792792792794
3602.0929322242737,0.43243243243243246
3602.1350271701813,0.43693693693693697
3604.7727761268616,0.44144144144144143
3604.90975522995,0.44594594594594594
3605.4541091918945,0.45045045045045046
5000.0,0.45495495495495497
5000.0,0.4594594594594595
5000.0,0.46396396396396394
5000.0,0.46846846846846846
5000.0,0.47297297297297297
5000.0,0.4774774774774775
5000.0,0.481981981981982
5000.0,0.4864864864864865
5000.0,0.49099099099099097
5000.0,0.4954954954954955
5000.0,0.5
5000.0,0.5045045045045045
5000.0,0.5090090090090089
5000.0,0.5135135135135135
5000.0,0.518018018018018
5000.0,0.5225225225225225
5000.0,0.527027027027027
5000.0,0.5315315315315314
5000.0,0.536036036036036
5000.0,0.5405405405405405
5000.0,0.545045045045045
5000.0,0.5495495495495495
5000.0,0.5540540540540541
5000.0,0.5585585585585585
5000.0,0.563063063063063
5000.0,0.5675675675675675
5000.0,0.572072072072072
5000.0,0.5765765765765766
5000.0,0.581081081081081
5000.0,0.5855855855855855
5000.0,0.5900900900900901
5000.0,0.5945945945945945
5000.0,0.5990990990990991
5000.0,0.6036036036036035
5000.0,0.608108108108108
5000.0,0.6126126126126126
5000.0,0.617117117117117
5000.0,0.6216216216216216
5000.0,0.6261261261261261
5000.0,0.6306306306306306
5000.0,0.6351351351351351
5000.0,0.6396396396396395
5000.0,0.6441441441441441
5000.0,0.6486486486486486
5000.0,0.6531531531531531
5000.0,0.6576576576576576
5000.0,0.6621621621621621
5000.0,0.6666666666666666
5000.0,0.6711711711711711
5000.0,0.6756756756756757
5000.0,0.6801801801801801
5000.0,0.6846846846846847
5000.0,0.6891891891891891
5000.0,0.6936936936936936
5000.0,0.6981981981981982
5000.0,0.7027027027027026
5000.0,0.7072072072072072
5000.0,0.7117117117117117
5000.0,0.7162162162162161
5000.0,0.7207207207207207
5000.0,0.7252252252252251
5000.0,0.7297297297297297
5000.0,0.7342342342342342
5000.0,0.7387387387387386
5000.0,0.7432432432432432
5000.0,0.7477477477477477
5000.0,0.7522522522522522
5000.0,0.7567567567567567
5000.0,0.7612612612612613
5000.0,0.7657657657657657
5000.0,0.7702702702702702
5000.0,0.7747747747747747
5000.0,0.7792792792792792
5000.0,0.7837837837837838
5000.0,0.7882882882882882
5000.0,0.7927927927927927
5000.0,0.7972972972972973
5000.0,0.8018018018018017
5000.0,0.8063063063063063
5000.0,0.8108108108108107
5000.0,0.8153153153153153
5000.0,0.8198198198198198
5000.0,0.8243243243243242
5000.0,0.8288288288288288
5000.0,0.8333333333333333
5000.0,0.8378378378378378
5000.0,0.8423423423423423
5000.0,0.8468468468468467
5000.0,0.8513513513513513
5000.0,0.8558558558558558
5000.0,0.8603603603603603
5000.0,0.8648648648648648
5000.0,0.8693693693693694
5000.0,0.8738738738738738
5000.0,0.8783783783783783
5000.0,0.8828828828828829
5000.0,0.8873873873873873
5000.0,0.8918918918918919
5000.0,0.8963963963963963
5000.0,0.9009009009009008
5000.0,0.9054054054054054
5000.0,0.9099099099099098
5000.0,0.9144144144144144
5000.0,0.9189189189189189
5000.0,0.9234234234234233
5000.0,0.9279279279279279
5000.0,0.9324324324324323
5000.0,0.9369369369369369
5000.0,0.9414414414414414
5000.0,0.9459459459459459
5000.0,0.9504504504504504
5000.0,0.9549549549549549
5000.0,0.9594594594594594
5000.0,0.9639639639639639
5000.0,0.9684684684684685
5000.0,0.9729729729729729
5000.0,0.9774774774774774
5000.0,0.9819819819819819
5000.0,0.9864864864864864
5000.0,0.990990990990991
5000.0,0.9954954954954954
5000.0,1.0
5000.0,1.0

